Can Search-Based Testing with Pareto Optimization Effectively Cover Failure-Revealing Test Inputs?

Search-based software testing (SBST) is a widely adopted technique for testing complex systems with large input spaces, such as Deep Learning-enabled (DL-enabled) systems. Many SBST techniques focus on Pareto-based optimization, where multiple objectives are optimized in parallel to reveal failures. However, it is important to ensure that identified failures are spread throughout the entire failure-inducing area of a search domain and not clustered in a sub-region. This ensures that identified failures are semantically diverse and reveal a wide range of underlying causes. In this paper, we present a theoretical argument explaining why testing based on Pareto optimization is inadequate for covering failure-inducing areas within a search domain. We support our argument with empirical results obtained by applying two widely used types of Pareto-based optimization techniques, namely NSGA-II (an evolutionary algorithm) and OMOPSO (a swarm-based Pareto-optimization algorithm), to two DL-enabled systems: an industrial Automated Valet Parking (AVP) system and a system for classifying handwritten digits. We measure the coverage of failure-revealing test inputs in the input space using a metric that we refer to as the Coverage Inverted Distance quality indicator. Our results show that NSGA-II-based search and OMOPSO are not more effective than a na\"ive random search baseline in covering test inputs that reveal failures. The replication package for this study is available in a GitHub repository.

==> results/AVP/constrained_oracle/variation/medium/RS/run_2/all_testcases_run_2.csv <==
Index,Ego_HostVelGain,Other_Velocity_mps,Other_Time_s,Fitness_Critical adapted distance,Fitness_Velocity at critical distance,Critical
0,0.965472,1.953359,1.786491,-0.000005,-2.780094,0
1,0.532871,1.918426,3.445686,-0.987501,-1.664878,1
2,0.467516,1.692254,2.206196,-0.216529,-1.498033,0
3,0.252576,1.972298,3.045252,-0.001063,-0.990802,0
4,0.299090,1.398875,3.432311,-0.095151,-1.078554,0
5,0.301473,1.384513,0.084914,-0.000068,-1.172544,0
6,0.405341,0.676610,2.938071,-0.000628,-1.339098,0
7,0.561139,0.545142,3.925064,-0.000000,-1.697519,0
8,0.855261,1.108345,0.386226,-0.249439,-0.096175,0
9,0.612871,1.193765,0.989499,-0.207722,-2.422833,0
10,0.542424,1.016961,0.071255,-0.156519,-0.054984,0
11,0.513340,1.915249,0.829813,-0.003427,-1.623562,0
12,0.967542,1.561738,4.366635,-0.000000,-2.797153,0
13,0.150734,1.516500,3.619958,-0.000274,-0.741999,0
14,0.489844,0.780861,0.992220,-0.799343,-2.558846,1
15,0.396227,1.023774,1.324314,-0.306897,-0.051871,0
16,0.951851,1.496922,4.362975,-0.000000,-2.743683,0
17,0.387588,0.559171,2.293220,-0.000695,-1.275309,0
18,0.884884,1.405873,0.885532,-0.262646,-0.011153,0
19,0.951876,1.327211,0.706955,-0.305743,-0.102704,0
20,0.958078,0.633993,3.110611,-0.000000,-2.518400,0
21,0.836601,0.548877,2.289028,-0.000000,-2.394399,0
22,0.803147,1.113841,3.475663,-0.000000,-2.122812,0
23,0.929329,1.794785,0.793928,-0.096080,-2.971655,0
24,0.148553,0.739877,3.123216,-0.005462,-0.653313,0
25,0.708634,0.913664,4.591855,-0.000000,-1.927631,0
26,0.946577,1.343710,1.089056,-0.013606,-2.722041,0
27,0.479822,1.765450,3.864479,-0.958831,-1.530700,1
28,0.676547,0.862503,1.300644,-0.005360,-1.972978,0
29,0.481328,1.246560,3.816286,-0.002388,-1.518918,0
30,0.826326,1.592697,1.945897,-0.001847,-2.265821,0
31,0.719745,1.200163,1.214940,-0.350759,-0.068159,0
32,0.302621,0.960542,4.815857,-0.998788,-1.063746,1
33,0.138504,1.520105,1.922756,-0.000014,-0.770058,0
34,0.290421,1.222953,3.504773,-0.228412,-1.046487,0
35,0.818991,1.727991,3.269545,-0.000000,-2.326375,0
36,0.168101,1.067887,2.932386,-0.001758,-0.751494,0
37,0.925809,1.059605,4.198532,-0.000000,-2.439636,0
38,0.472120,1.856642,2.610932,-0.232234,-0.242375,0
39,0.248974,0.632000,0.975860,-0.745582,-0.914773,0
40,0.839847,1.185818,0.514627,-0.263592,-0.126436,0
41,0.652064,1.836784,0.161377,-0.005850,-1.935650,0
42,0.447531,1.737951,1.073532,-0.004177,-1.490997,0
43,0.981049,1.099979,4.890624,-0.000000,-2.846846,0
44,0.630802,0.807519,3.097730,-0.000000,-1.872832,0
45,0.200349,0.550999,0.903295,-0.068008,-0.808041,0
46,0.524467,1.463053,2.823891,-0.473890,-0.159953,0
47,0.780755,0.614145,1.378849,-0.000000,-2.112799,0
48,0.968189,1.217291,2.897924,-0.000000,-2.555303,0
49,0.975903,1.386118,1.592141,-0.000000,-2.819061,0
50,0.279630,1.444502,4.866043,-0.331424,-0.020805,0
51,0.802683,0.922693,0.103977,-0.865214,-2.982631,1
52,0.128717,1.005493,3.762679,-0.001178,-0.621827,0
53,0.159096,1.868685,4.336827,-0.000426,-0.745234,0
54,0.703378,1.553770,0.817743,-0.115751,-0.066374,0
55,0.457653,1.210436,0.342430,-0.027560,-1.478869,0
56,0.228720,0.763442,0.305533,-0.006985,-0.924658,0
57,0.294915,1.594676,1.330607,-0.000345,-1.116120,0
58,0.124275,0.643472,2.969183,-0.001719,-0.620827,0
59,0.701818,1.346827,2.135621,-0.040891,-2.011633,0
60,0.580390,1.131944,4.698407,-0.000000,-1.733608,0
61,0.498711,1.037823,4.754722,-0.000000,-1.565794,0
62,0.983375,0.854150,0.118348,-0.000442,-2.858461,0
63,0.111683,1.149409,3.334050,-0.000158,-0.620063,0
64,0.796671,0.633680,3.812712,-0.000000,-2.103323,0
65,0.774267,0.957530,0.562792,-0.941998,-2.663090,1
66,0.639807,0.618971,2.893714,-0.000000,-1.904870,0
67,0.218091,1.108294,2.700469,-0.006134,-0.902413,0
68,0.492574,0.953143,1.128359,-0.421767,-0.289806,0
69,0.266169,1.069946,3.461421,-0.252992,-0.979416,0
70,0.836127,1.301039,3.823847,-0.000000,-2.215167,0
71,0.404999,1.392995,3.155886,-0.232154,-0.033421,0
72,0.540304,1.925843,2.496561,-0.163109,-0.143642,0
73,0.729383,1.996648,2.767409,-0.000574,-2.061712,0
74,0.396244,0.632658,3.252148,-0.000004,-1.290557,0
75,0.537038,0.789966,1.613590,-0.147469,-1.681011,0
76,0.546068,1.105262,2.362550,-0.797460,-1.686249,1
77,0.859018,1.456978,0.872781,-0.249891,-0.101045,0
78,0.666897,1.091403,0.294284,-0.315126,-3.684367,0
79,0.399225,1.166326,4.188071,-0.181674,-1.315700,0
80,0.552506,1.244532,0.539546,-0.304542,-1.701638,0
81,0.996973,1.012210,4.285863,-0.000000,-2.908811,0
82,0.318277,1.401572,0.758943,-0.000466,-1.177660,0
83,0.247619,1.637525,4.775780,-0.060903,-0.929338,0
84,0.957318,0.913448,1.107636,-0.000000,-2.758569,0
85,0.228411,0.965261,0.493639,-0.000712,-0.936316,0
86,0.504790,1.271259,3.833764,-0.000128,-1.567883,0
87,0.163714,1.640977,2.276815,-0.000036,-0.832591,0
88,0.806991,1.254335,2.482845,-0.000000,-2.246614,0
89,0.895519,0.664920,1.460684,-0.000000,-2.493920,0
90,0.204196,1.045303,3.831738,-0.034929,-0.824197,0
91,0.216779,1.215846,4.344469,-0.045558,-0.857519,0
92,0.169735,1.549553,2.329464,-0.000062,-0.839224,0
93,0.583093,1.161171,4.921558,-0.000000,-1.732972,0
94,0.956350,0.756932,1.506889,-0.000000,-2.755411,0
95,0.924944,0.877044,4.700002,-0.000000,-2.653650,0
96,0.943135,1.243662,1.609572,-0.000000,-2.665485,0
97,0.854466,0.815031,4.834815,-0.000000,-2.418625,0
98,0.408482,1.474477,4.912532,-0.001734,-1.343602,0
99,0.945048,0.803577,2.377147,-0.000000,-2.491435,0
100,0.849246,0.981552,1.679709,-0.000000,-2.334478,0
101,0.557427,0.722832,1.825194,-0.000214,-1.717241,0
102,0.568801,1.746212,0.368716,-0.004517,-1.765158,0
103,0.648512,0.875911,1.653645,-0.001256,-1.932087,0
104,0.461081,1.220439,2.453841,-0.402000,-2.211078,0
105,0.237534,0.564842,3.227364,-0.425733,-0.901259,0
106,0.365227,1.149711,0.590782,-0.008964,-1.271571,0
107,0.722190,0.600478,3.106829,-0.000000,-2.036517,0
108,0.571643,0.654750,2.047962,-0.000000,-1.758216,0
109,0.551384,0.630676,1.967456,-0.000000,-1.697729,0
110,0.793738,0.614672,0.006810,-0.000026,-2.152738,0
111,0.124985,0.709769,4.221348,-0.001786,-0.622458,0
112,0.988341,0.959492,2.159660,-0.000000,-2.753487,0
113,0.646108,1.690044,2.219336,-0.390268,-2.901800,0
114,0.218324,0.740072,0.735303,-0.016829,-0.861585,0
115,0.721623,1.045548,2.948369,-0.000000,-2.054683,0
116,0.259499,1.303930,3.608920,-0.049995,-0.969748,0
117,0.149643,1.512371,1.768469,-0.000016,-0.813215,0
118,0.438757,1.110545,0.990794,-0.319644,-1.423437,0
119,0.658691,0.745884,0.858471,-0.011182,-1.936926,0
120,0.968855,1.497051,3.241780,-0.000000,-2.549151,0
121,0.411612,0.746181,3.445693,-0.000038,-1.363492,0
122,0.152873,0.526609,2.486986,-0.007194,-0.680036,0
123,0.227060,0.660447,4.452919,-0.237339,-0.856458,0
124,0.285724,0.765704,4.997865,-0.049059,-1.012076,0
125,0.862956,1.456600,1.815196,-0.000025,-2.392236,0
126,0.464571,1.668268,1.779259,-0.062730,-1.493880,0
127,0.473822,1.987749,1.155061,-0.003414,-1.535575,0
128,0.231386,0.659442,1.774692,-0.301985,-0.880045,0
129,0.543740,0.785828,4.371077,-0.000000,-1.664940,0
130,0.325909,1.734323,1.497638,-0.000620,-1.184941,0
131,0.664080,1.459765,4.980222,-0.000000,-1.843178,0
132,0.569385,0.754021,4.710650,-0.000000,-1.620804,0
133,0.864842,1.634589,1.886878,-0.000154,-2.403111,0
134,0.851345,1.034475,0.200091,-0.261057,-1.237970,0
135,0.895781,1.642784,2.530823,-0.000000,-2.448148,0
136,0.786665,1.762839,1.233393,-0.109493,-0.399434,0
137,0.515555,1.031620,4.368328,-0.000000,-1.594302,0
138,0.304122,1.923576,4.931155,-0.363304,-1.072735,0
139,0.347617,1.604731,4.029626,-0.280016,-0.247153,0
140,0.750869,1.509130,0.281500,-0.103144,-0.131010,0
141,0.613126,0.511467,0.433968,-0.000002,-1.852683,0
142,0.829921,0.986796,4.081664,-0.000000,-2.191290,0
143,0.566846,1.725419,0.904129,-0.031689,-1.749638,0
144,0.440785,0.550312,3.373006,-0.000000,-1.401641,0
145,0.557207,1.650758,3.942138,-0.000008,-1.702237,0
146,0.285609,1.905132,4.881203,-0.157764,-1.033751,0
147,0.428727,1.632616,4.010295,-0.982252,-1.384850,1
148,0.712088,1.581989,1.652012,-0.391977,-3.313440,0
149,0.751822,1.795245,0.981924,-0.102979,-0.078192,0
150,0.802229,0.683548,1.058944,-0.000000,-2.179157,0
151,0.230428,1.736205,4.693026,-0.017888,-0.919203,0
152,0.536473,1.111362,1.294516,-0.364694,-3.079757,0
153,0.272510,1.527390,3.222344,-0.012260,-1.008363,0
154,0.938019,0.600078,1.836981,-0.000000,-2.636434,0
155,0.659214,0.768542,1.306370,-0.000196,-1.943960,0
156,0.785209,1.783278,4.753867,-0.000000,-2.027993,0
157,0.263171,1.225557,0.400710,-0.000151,-1.063200,0
158,0.320034,1.132003,3.760653,-0.287816,-0.110278,0
159,0.345416,0.766932,1.879605,-0.509219,-0.012937,0
160,0.359237,0.931832,2.918034,-0.545693,-0.000059,0
161,0.962174,1.890645,0.332423,-0.026194,-0.053255,0
162,0.124829,0.625539,0.272140,-0.000820,-0.634107,0
163,0.666702,1.008506,2.815870,-0.000000,-1.960218,0
164,0.422292,1.986979,4.790086,-0.549553,-1.377048,0
165,0.868590,1.258611,2.173418,-0.000000,-2.362264,0
166,0.504032,0.541875,3.278042,-0.000000,-1.567506,0
167,0.936112,1.805107,3.439759,-0.000000,-2.445957,0
168,0.825032,1.803862,2.001284,-0.015359,-2.268422,0
169,0.798421,0.632985,0.384995,-0.000000,-2.170051,0
170,0.237296,1.678145,2.001872,-0.000176,-0.995543,0
171,0.520688,0.637586,3.775443,-0.000000,-1.607749,0
172,0.130610,1.176869,4.105762,-0.000858,-0.649770,0
173,0.965260,1.058506,2.255019,-0.000000,-2.680363,0
174,0.920122,1.733794,1.019554,-0.324192,-1.245781,0
175,0.315665,0.625785,4.922450,-0.000000,-1.061449,0
176,0.845638,1.983730,0.384153,-0.304026,-2.376329,0
177,0.819249,0.928024,0.731100,-0.013904,-2.255134,0
178,0.285994,0.552616,1.015203,-0.428173,-0.346822,0
179,0.558979,0.932155,2.490181,-0.000931,-1.722030,0
180,0.450600,0.690190,0.826681,-0.970256,-2.435124,1
181,0.408153,1.139846,0.675182,-0.034602,-1.372817,0
182,0.811611,1.959415,0.720818,-0.083542,-0.087516,0
183,0.203183,1.674142,4.947053,-0.010455,-0.847423,0
184,0.847211,0.709877,4.832428,-0.000000,-2.393496,0
185,0.134259,1.888577,4.824523,-0.000311,-0.667884,0
186,0.551289,0.783759,3.221731,-0.000000,-1.684187,0
187,0.601135,1.950033,1.663004,-0.337504,-1.818645,0
188,0.558254,1.090919,3.550072,-0.000000,-1.706392,0
189,0.835848,0.794464,1.262479,-0.000000,-2.293290,0
190,0.464059,0.611196,0.244737,-0.612258,-0.010802,0
191,0.634211,1.266695,2.238539,-0.401737,-1.891071,0
192,0.778919,1.079454,2.813003,-0.000000,-2.165265,0
193,0.496350,1.706064,2.171349,-0.213696,-0.059216,0
194,0.894062,1.961225,0.120133,-0.238306,-2.554709,0
195,0.685050,0.623258,3.657086,-0.000000,-1.882710,0
196,0.360682,0.788301,3.420777,-0.345284,-1.214907,0
197,0.573715,0.935325,1.410771,-0.670526,-2.572144,0
198,0.844141,0.836422,4.393392,-0.000000,-2.247340,0
199,0.631453,0.994651,0.054523,-0.402136,-3.586976,0
200,0.627077,1.801057,4.345611,-0.000000,-1.866422,0
201,0.423485,0.761691,2.323392,-0.734351,-1.378293,1
202,0.763466,0.942977,0.419052,-0.827170,-2.963502,1
203,0.374698,1.732570,0.356479,-0.000111,-1.323198,0
204,0.242293,0.793687,4.515120,-0.447946,-0.260207,0
205,0.185127,0.639118,1.449560,-0.034585,-0.741806,0
206,0.247642,1.631586,2.925996,-0.001784,-0.995120,0
207,0.221574,1.736992,3.820525,-0.002712,-0.922625,0
208,0.692450,0.506636,3.417905,-0.000000,-1.900535,0
209,0.929431,1.246816,1.958166,-0.000000,-2.599699,0
210,0.383651,1.492639,3.957183,-0.357234,-0.053422,0
211,0.810731,0.652476,2.458214,-0.000000,-2.290706,0
212,0.447235,0.899197,4.237500,-0.000000,-1.421774,0
213,0.326502,1.569917,3.935823,-0.342016,-1.133155,0
214,0.854526,1.648652,3.641613,-0.000000,-2.294042,0
215,0.338610,1.408889,2.386452,-0.037115,-1.167740,0
216,0.331571,1.872904,3.265396,-0.029124,-1.166401,0
217,0.681146,1.487897,0.288260,-0.184341,-1.983325,0
218,0.386461,0.991115,2.835714,-0.551123,-0.051733,0
219,0.665494,1.779399,1.688757,-0.124079,-0.024257,0
220,0.519518,1.446620,4.613686,-0.000000,-1.608398,0
221,0.347744,1.772287,0.933151,-0.000242,-1.263329,0
222,0.302479,1.534465,2.393633,-0.005479,-1.102309,0
223,0.618732,1.763049,1.755564,-0.138588,-0.141733,0
224,0.339590,1.933306,4.312343,-0.358703,-1.156499,0
225,0.762696,0.992780,1.918482,-0.000000,-2.090004,0
226,0.921769,1.890011,1.328686,-0.330409,-0.611237,0
227,0.280957,1.193306,3.436302,-0.164373,-1.021256,0
228,0.869299,1.975585,1.839599,-0.027008,-2.438236,0
229,0.244040,0.582459,2.718800,-0.451429,-0.255823,0
230,0.818935,1.223620,3.164038,-0.000000,-2.219934,0
231,0.112509,1.841791,1.198036,-0.000001,-0.784427,0
232,0.581979,1.988008,1.060029,-0.023448,-1.788544,0
233,0.348387,0.718139,3.468828,-0.180835,-1.171729,0
234,0.464872,1.144889,3.559346,-0.092995,-1.478894,0
235,0.721253,1.878651,1.351718,-0.108067,-0.121454,0
236,0.821585,0.500827,0.659350,-0.000000,-2.247970,0
237,0.752775,0.631145,1.878369,-0.000000,-2.079577,0
238,0.620236,1.830239,3.412642,-0.000105,-1.865290,0
239,0.542242,0.564724,3.469409,-0.000000,-1.661992,0
240,0.111364,1.076942,3.555571,-0.000361,-0.582715,0
241,0.418134,1.317897,4.553510,-0.003519,-1.375240,0
242,0.665915,1.891510,4.502643,-0.000000,-1.937634,0
243,0.671781,1.992531,4.628705,-0.000000,-1.925304,0
244,0.585837,1.252874,1.446129,-0.285374,-2.519552,0
245,0.321955,1.518903,3.057371,-0.051017,-1.147246,0
246,0.964195,0.909858,1.438540,-0.000000,-2.782509,0
247,0.135220,0.914309,3.314536,-0.002137,-0.634959,0
248,0.682626,0.718959,1.435695,-0.000000,-1.999041,0
249,0.228622,0.676805,0.839794,-0.088333,-0.882183,0
250,0.878035,0.974880,0.143031,-0.912471,-2.964818,1
251,0.685497,1.526508,0.997463,-0.115354,-0.034406,0
252,0.565769,1.394812,0.898218,-0.328693,-1.746338,0
253,0.993080,1.414295,1.109448,-0.002335,-2.896320,0
254,0.737111,1.103349,4.495092,-0.000000,-1.969163,0
255,0.923982,1.184274,1.532046,-0.000000,-2.599986,0
256,0.176162,1.133220,2.172975,-0.000446,-0.821655,0
257,0.738170,0.752938,3.416973,-0.000000,-2.047931,0
258,0.160079,1.251238,3.269200,-0.000632,-0.749105,0
259,0.301827,0.799956,1.134824,-0.334505,-1.067403,0
260,0.423643,0.880971,2.964825,-0.578393,-1.378744,0
261,0.711834,1.885634,2.647069,-0.009922,-2.044889,0
262,0.480672,1.733562,0.095561,-0.000400,-1.576646,0
263,0.444113,1.142330,1.978011,-0.213744,-0.164242,0
264,0.729462,1.992423,4.198617,-0.000000,-2.043966,0
265,0.693834,1.257533,0.358889,-0.114494,-0.023871,0
266,0.688304,1.599494,3.880071,-0.000000,-2.000766,0
267,0.985079,1.540943,3.731552,-0.000000,-2.602391,0
268,0.861780,1.212179,2.261395,-0.000000,-2.346699,0
269,0.277157,0.668177,3.971104,-0.904098,-0.990030,0
270,0.143013,1.010693,4.803229,-0.004123,-0.626696,0
271,0.402330,0.591600,2.422378,-0.000493,-1.328117,0
272,0.463687,1.158208,3.681564,-0.032919,-1.473637,0
273,0.585711,1.440507,1.220336,-0.148639,-0.186642,0
274,0.939924,1.220913,0.089629,-0.186382,-0.142787,0
275,0.993611,1.443408,2.131767,-0.000000,-2.795020,0
276,0.731860,1.382486,2.486590,-0.000009,-2.069630,0
277,0.338399,0.760715,4.131788,-0.032461,-1.152305,0
278,0.956572,1.617128,4.321809,-0.000000,-2.758987,0
279,0.611804,1.662313,3.166421,-0.006164,-1.844035,0
280,0.164269,1.594393,3.551175,-0.000332,-0.778602,0
281,0.775995,1.624039,2.360059,-0.000097,-2.105910,0
282,0.802475,1.332392,1.491532,-0.209651,-2.189218,0
283,0.302048,1.646031,2.512287,-0.004543,-1.105427,0
284,0.573083,1.521167,2.752412,-0.986439,-1.759629,1
285,0.760248,0.827877,4.917307,-0.000000,-1.993731,0
286,0.106198,0.658013,4.496606,-0.000665,-0.539677,0
287,0.349284,0.787200,4.642890,-0.000032,-1.162584,0
288,0.707531,1.610992,0.036037,-0.045989,-2.017360,0
289,0.443617,1.558783,3.848048,-0.980870,-1.424471,1
290,0.318717,1.943306,3.119677,-0.010348,-1.142809,0
291,0.681021,1.444887,0.083241,-0.128299,-1.987301,0
292,0.496682,1.577431,0.269460,-0.002297,-1.599080,0
293,0.420679,1.310228,0.998750,-0.024133,-1.385184,0
294,0.320796,1.901281,0.505801,-0.000028,-1.217501,0
295,0.179279,1.605028,3.040186,-0.000253,-0.829652,0
296,0.541891,1.697003,0.304681,-0.002897,-1.702313,0
297,0.962620,0.693056,0.207427,-0.000000,-2.777905,0
298,0.802433,1.923679,1.049212,-0.082314,-0.009306,0
299,0.250931,0.593170,3.149791,-0.522146,-0.246966,0
300,0.518381,1.521542,2.117583,-0.182585,-0.047975,0
301,0.817492,1.817933,3.232312,-0.000000,-2.320033,0
302,0.876207,1.830214,1.653151,-0.109300,-2.464592,0
303,0.592694,1.287290,2.092781,-0.352862,-0.007799,0
304,0.775324,0.546952,0.231769,-0.000000,-2.103482,0
305,0.488930,1.176016,0.312711,-0.078302,-1.569830,0
306,0.213757,1.729778,1.470177,-0.000026,-0.974506,0
307,0.278190,0.557266,3.897116,-0.025402,-0.996034,0
308,0.238646,1.526779,2.489414,-0.000921,-0.973171,0
309,0.613782,1.643188,4.470658,-0.000000,-1.851704,0
310,0.854786,0.946200,3.675271,-0.000000,-2.283567,0
311,0.440547,1.566331,3.088051,-0.227781,-0.115743,0
312,0.500294,0.549959,0.710777,-0.006499,-1.569659,0
313,0.241732,1.391596,3.115341,-0.006416,-0.937096,0
314,0.363740,1.399058,4.124421,-0.381554,-0.520013,0
315,0.104757,1.518017,4.196150,-0.000100,-0.615146,0
316,0.663691,1.564667,1.309236,-0.124975,-0.010197,0
317,0.911295,1.978637,1.838596,-0.000374,-2.593629,0
318,0.325010,0.528837,3.570406,-0.000014,-1.118509,0
319,0.892211,0.520032,2.121880,-0.000000,-2.482124,0
320,0.458470,1.107944,3.082040,-0.977907,-1.473489,1
321,0.296900,1.078086,2.944477,-0.310259,-1.053309,0
322,0.515459,1.356205,1.263330,-0.435568,-1.617023,0
323,0.898466,0.982273,0.132153,-0.946401,-2.866186,1
324,0.889629,1.900377,0.887146,-0.055482,-0.547805,0
325,0.576454,1.310581,4.593682,-0.000000,-1.756209,0
326,0.258859,0.844658,4.209073,-0.405896,-0.079850,0
327,0.594884,0.941301,1.573270,-0.775688,-1.793172,1
328,0.327149,1.313282,2.843948,-0.118862,-1.145363,0
329,0.863726,1.038794,4.597373,-0.000000,-2.312687,0
330,0.571426,1.055345,1.205034,-0.416969,-0.094347,0
331,0.542834,1.971492,2.141735,-0.392267,-1.679379,0
332,0.571870,0.907582,0.822364,-0.376914,-0.063197,0
333,0.951674,0.572991,1.917294,-0.000000,-2.738761,0
334,0.818137,1.223424,1.717317,-0.000077,-2.234199,0
335,0.285617,1.306736,3.552860,-0.123107,-1.026320,0
336,0.914777,1.088952,3.046549,-0.000000,-2.475501,0
337,0.259552,1.607183,0.196072,-0.000010,-1.100655,0
338,0.603969,0.982041,2.574996,-0.000015,-1.820827,0
339,0.399561,1.611419,4.598600,-0.947213,-1.317874,1
340,0.378620,1.489436,1.797795,-0.017020,-1.290942,0
341,0.418100,1.707221,3.730988,-0.275390,-0.218923,0
342,0.331500,1.700136,3.799070,-0.174587,-1.167323,0
343,0.250665,1.081297,1.268370,-0.001784,-0.997709,0
344,0.600745,1.803968,0.178572,-0.002965,-1.821648,0
345,0.920889,1.637559,4.189116,-0.000000,-2.409855,0
346,0.719853,1.519018,3.333257,-0.000000,-2.053097,0
347,0.873825,0.809072,3.039338,-0.000000,-2.492868,0
348,0.180869,1.749514,0.466000,-0.000002,-0.949514,0
349,0.367439,1.461202,4.246446,-0.387102,-0.575907,0
350,0.417748,0.526335,2.039468,-0.000036,-1.375139,0
351,0.157284,1.568030,3.600445,-0.000296,-0.756133,0
352,0.965139,1.491995,1.563173,-0.000001,-2.783838,0
353,0.171652,0.699413,4.055299,-0.016540,-0.715432,0
354,0.854637,1.634663,3.504880,-0.000000,-2.304259,0
355,0.471907,1.796732,1.285635,-0.009061,-1.521803,0
356,0.371880,0.712999,0.976277,-0.478533,-0.221728,0
357,0.921722,1.212876,3.488568,-0.000000,-2.447783,0
358,0.522380,1.023893,2.164108,-0.977743,-1.626416,1
359,0.857935,1.722345,1.491270,-0.686802,-2.395286,0
360,0.356077,1.252069,4.377515,-0.920969,-1.199330,1
361,0.476006,1.411643,1.170401,-0.074856,-1.530709,0
362,0.783069,1.864671,2.382770,-0.001455,-2.116927,0
363,0.614524,1.054981,0.838539,-0.408251,-0.093773,0
364,0.400597,0.851276,2.891152,-0.871501,-1.320964,1
365,0.684126,1.148893,3.660569,-0.000000,-1.990964,0
366,0.370497,1.228557,0.366801,-0.002103,-1.285706,0
367,0.618518,1.374946,0.079709,-0.067438,-1.864740,0
368,0.702799,1.174951,2.956374,-0.000000,-2.034316,0
369,0.577370,1.934183,0.823585,-0.012023,-1.779708,0
370,0.648036,1.553622,3.679250,-0.000000,-1.924004,0
371,0.780851,1.319181,0.115845,-0.093816,-0.121768,0
372,0.790908,0.719371,4.346629,-0.000000,-2.085484,0
373,0.796353,1.654873,4.179554,-0.000000,-2.082935,0
374,0.106583,0.960592,1.458994,-0.000044,-0.629845,0
375,0.542217,1.555960,3.085154,-0.979303,-1.684377,1
376,0.794421,0.885437,0.374432,-0.374472,-2.156593,0
377,0.329553,1.203228,1.837397,-0.033143,-1.157020,0
378,0.686403,1.182436,2.940262,-0.000000,-2.001066,0
379,0.669073,1.922912,3.563530,-0.000000,-1.965161,0
380,0.927347,0.676320,2.268225,-0.000000,-2.476355,0
381,0.975087,1.580466,3.416762,-0.000000,-2.571100,0
382,0.423767,0.916282,4.966390,-0.000000,-1.371193,0
383,0.522838,1.863900,2.985816,-0.239214,-0.047510,0
384,0.852198,0.826950,1.950724,-0.000000,-2.326341,0
385,0.335902,1.041329,4.412739,-0.986179,-1.145064,1
386,0.367828,0.952470,2.188953,-0.274807,-0.332710,0
387,0.247816,1.725974,3.322566,-0.002677,-0.982220,0
388,0.135963,1.292141,3.792133,-0.000470,-0.670805,0
389,0.102734,1.309271,4.791370,-0.000349,-0.559508,0
390,0.150585,0.899154,2.430159,-0.001457,-0.712679,0
391,0.711166,1.935629,4.704043,-0.000000,-1.937544,0
392,0.465313,1.864746,3.189567,-0.224229,-0.213483,0
393,0.664990,1.892718,0.344628,-0.010833,-1.947817,0
394,0.619796,0.743428,2.747680,-0.000000,-1.857882,0
395,0.814138,1.256485,0.613563,-0.274118,-0.183905,0
396,0.895817,1.202431,4.760404,-0.000000,-2.555916,0
397,0.658219,1.148171,3.303491,-0.000000,-1.934266,0
398,0.901139,1.232327,3.665681,-0.000000,-2.394402,0
399,0.394479,1.721529,2.577446,-0.069538,-1.324667,0
400,0.521305,1.758098,0.677711,-0.005409,-1.647128,0
401,0.547265,1.995063,3.683834,-0.067192,-1.686773,0
402,0.618487,0.603471,0.110078,-0.046650,-1.864551,0
403,0.164689,1.922022,2.376173,-0.000021,-0.843492,0
404,0.692342,1.003973,2.423937,-0.000000,-1.996140,0
405,0.349333,0.713043,0.057617,-0.269544,-0.252007,0
406,0.594662,1.892592,3.336645,-0.055895,-1.793004,0
407,0.234283,1.324053,3.136512,-0.006755,-0.924207,0
408,0.995536,1.352771,3.480156,-0.000000,-2.630277,0
409,0.230426,1.959132,2.277981,-0.000113,-0.987296,0
410,0.274519,0.994723,1.987497,-0.037697,-1.008162,0
411,0.366506,1.129080,0.143374,-0.002737,-1.276755,0
412,0.376512,1.862351,4.406486,-0.342378,-0.024346,0
413,0.571747,0.582778,4.326402,-0.000000,-1.625669,0
414,0.923864,1.908444,0.122270,-0.036363,-0.084486,0
415,0.487665,1.041223,4.690706,-0.000000,-1.521938,0
416,0.689041,0.718412,3.469023,-0.000000,-1.894037,0
417,0.779029,0.845616,3.234090,-0.000000,-2.080466,0
418,0.586220,0.520792,0.415149,-0.000065,-1.773788,0
419,0.315413,1.281499,4.707187,-0.443926,-0.513391,0
420,0.458433,1.741840,2.322844,-0.193739,-1.483176,0
421,0.167072,1.761848,0.695389,-0.000002,-0.922713,0
422,0.371663,0.941406,3.191388,-0.922122,-1.246816,1
423,0.241695,1.627691,3.907956,-0.009787,-0.948032,0
424,0.587429,1.184985,2.533177,-0.146266,-1.774120,0
425,0.525145,0.735256,3.948068,-0.000000,-1.617721,0
426,0.797840,1.116227,4.256564,-0.000000,-2.089480,0
427,0.545447,1.171862,2.685423,-0.313514,-1.686067,0
428,0.968969,1.167064,1.011641,-0.000065,-2.801400,0
429,0.926995,1.577466,2.279520,-0.000000,-2.565998,0
430,0.808106,0.902143,4.128047,-0.000000,-2.119683,0
431,0.525960,1.095864,1.517746,-0.422938,-0.420694,0
432,0.602644,0.568154,2.081208,-0.000000,-1.817166,0
433,0.364297,0.813622,2.642224,-0.835820,-1.219658,1
434,0.363549,0.648155,2.288032,-0.707127,-1.223014,1
435,0.297272,0.563271,1.309173,-0.453679,-0.000452,0
436,0.191661,1.090581,1.002390,-0.000125,-0.877354,0
437,0.408985,1.843855,1.656131,-0.004838,-1.378854,0
438,0.162988,0.776383,0.168531,-0.000355,-0.771826,0
439,0.462428,0.548088,3.962351,-0.000000,-1.473895,0
440,0.847893,1.574914,0.548257,-0.066019,-0.446609,0
441,0.400935,0.623334,3.675508,-0.000000,-1.299044,0
442,0.260566,0.701837,0.526953,-0.119654,-0.972371,0
443,0.511064,1.090953,4.798289,-0.000000,-1.577211,0
444,0.347709,0.543290,1.566841,-0.857879,-1.171676,1
445,0.227979,0.791664,3.032895,-0.252351,-0.861055,0
446,0.574708,1.252933,3.837092,-0.000000,-1.763960,0
447,0.966988,1.236322,4.521987,-0.000000,-2.795205,0
448,0.135002,1.431521,1.969648,-0.000019,-0.750702,0
449,0.757197,1.545229,4.252503,-0.000000,-1.999588,0
450,0.624932,1.829229,2.263844,-0.178216,-0.062959,0
451,0.473763,0.630366,0.485663,-0.996884,-1.512141,1
452,0.301598,1.379052,2.659180,-0.023382,-1.073054,0
453,0.260676,0.554133,3.045098,-0.987842,-0.937202,0
454,0.981162,0.906761,2.667224,-0.000000,-2.598171,0
455,0.562270,1.425780,4.223873,-0.000000,-1.721568,0
456,0.979093,1.035869,1.311136,-0.000000,-2.833781,0
457,0.956422,1.504945,3.135582,-0.000000,-2.513155,0
458,0.119079,1.818801,2.447745,-0.000008,-0.736295,0
459,0.826266,0.513016,3.522699,-0.000000,-2.187131,0
460,0.525811,1.103180,3.493864,-0.000007,-1.629902,0
461,0.625431,1.637206,2.809896,-0.296419,-1.869968,0
462,0.890075,1.082511,1.573159,-0.000000,-2.477520,0
463,0.981339,1.325165,0.543729,-0.227873,-0.098995,0
464,0.700689,1.881453,0.706961,-0.101895,-2.005532,0
465,0.753118,1.000460,1.553026,-0.000383,-2.085503,0
466,0.928403,1.246144,4.861136,-0.000000,-2.665126,0
467,0.386375,1.184302,0.526939,-0.009517,-1.303322,0
468,0.685194,1.427748,4.007938,-0.000000,-1.991786,0
469,0.104731,1.921221,3.700795,-0.000023,-0.639805,0
470,0.129531,0.844335,0.684464,-0.000121,-0.678771,0
471,0.581108,0.511977,2.772663,-0.000000,-1.768921,0
472,0.168900,1.887459,4.068562,-0.000411,-0.793408,0
473,0.908644,1.705916,2.471816,-0.000000,-2.494350,0
474,0.630654,1.420864,1.434003,-0.144908,-0.315381,0
475,0.916327,0.971918,2.276893,-0.000000,-2.519207,0
476,0.890225,1.344642,1.517106,-0.000040,-2.517419,0
477,0.458035,1.533763,4.491407,-0.000560,-1.474330,0
478,0.752552,1.542117,2.541863,-0.000007,-2.087608,0
479,0.658665,0.815047,4.813514,-0.000000,-1.837311,0
480,0.691603,0.950798,3.515706,-0.000000,-1.993770,0
481,0.918230,1.507019,2.676135,-0.000000,-2.544842,0
482,0.175647,1.027963,0.380996,-0.000052,-0.850510,0
483,0.735479,1.757783,4.843236,-0.000000,-1.968285,0
484,0.104508,1.488896,2.565139,-0.000014,-0.654505,0
485,0.592943,0.782148,4.253102,-0.000000,-1.755728,0
486,0.722090,1.810751,2.142134,-0.987867,-2.050990,1
487,0.489354,1.578849,2.161163,-0.199420,-0.025396,0
488,0.122024,1.044628,2.692683,-0.000190,-0.639832,0
489,0.237688,1.028002,4.841881,-0.313922,-0.021547,0
490,0.137560,1.983858,4.180593,-0.000138,-0.716004,0
491,0.365845,1.865161,0.824470,-0.000192,-1.301039,0
492,0.492433,0.683354,2.971830,-0.000000,-1.552250,0
493,0.559182,0.761261,2.666168,-0.000000,-1.710101,0
494,0.219604,1.577379,2.480924,-0.000345,-0.938216,0
495,0.801303,1.984095,2.718733,-0.000000,-2.192961,0
496,0.373231,1.713997,0.623993,-0.000234,-1.307298,0
497,0.864097,1.346325,4.499667,-0.000000,-2.313891,0
498,0.768519,1.875156,1.209897,-0.097543,-0.071160,0
499,0.681430,1.602181,3.048477,-0.000005,-1.989306,0
500,0.179467,1.156859,2.543082,-0.000687,-0.812846,0
501,0.846063,0.660815,3.063071,-0.000000,-2.257190,0
502,0.436152,1.555129,2.934950,-0.215350,-0.116350,0
503,0.789761,0.849732,0.314882,-0.260821,-2.138857,0
504,0.757058,0.636399,3.330611,-0.000000,-2.056519,0
505,0.849927,0.791352,4.052915,-0.000000,-2.266013,0
506,0.877978,0.947506,0.709017,-0.000547,-2.471485,0
507,0.942080,1.671051,4.400948,-0.000000,-2.711355,0
508,0.844209,1.819104,3.298499,-0.000000,-2.410450,0
509,0.194593,1.991225,4.111490,-0.000861,-0.847738,0
510,0.304635,0.991060,1.692642,-0.073814,-1.080154,0
511,0.172315,0.849455,0.452605,-0.000349,-0.810865,0
512,0.519443,1.979568,1.435860,-0.020052,-1.633222,0
513,0.503139,1.057192,2.282337,-0.999851,-1.570323,1
514,0.472253,1.534683,0.306432,-0.002180,-1.531683,0
515,0.522264,1.455835,4.027383,-0.000014,-1.619809,0
516,0.589815,0.546643,4.372962,-0.000000,-1.747953,0
517,0.874176,0.687262,3.256171,-0.000000,-2.495463,0
518,0.306623,1.709399,1.662063,-0.000614,-1.150543,0
519,0.964007,0.968641,3.264241,-0.000000,-2.533685,0
520,0.261544,1.184268,3.931751,-0.203745,-0.955897,0
521,0.789166,1.313277,1.279574,-0.952727,-2.138186,1
522,0.284315,1.265254,3.001685,-0.044370,-1.034509,0
523,0.819299,0.775221,0.365636,-0.001223,-2.255184,0
524,0.172825,1.177997,4.638368,-0.012312,-0.744619,0
525,0.236485,1.641447,3.163300,-0.001760,-0.954836,0
526,0.198626,1.144541,0.466143,-0.000044,-0.918246,0
527,0.926229,1.017120,0.033275,-0.641295,-3.292924,0
528,0.903153,0.697512,3.633348,-0.000000,-2.498950,0
529,0.601125,1.100264,1.702754,-0.372850,-0.023516,0
530,0.804301,0.595856,2.207216,-0.000000,-2.266521,0
531,0.551467,0.709988,3.325059,-0.000000,-1.691493,0
532,0.525043,1.082042,4.666587,-0.000000,-1.617144,0
533,0.101153,1.817573,2.671131,-0.000007,-0.671556,0
534,0.875433,1.999044,0.958056,-0.057827,-0.085641,0
535,0.369493,0.672458,0.628456,-0.460114,-0.211028,0
536,0.568870,1.551175,0.283767,-0.013675,-1.758876,0
537,0.447013,1.777344,1.204518,-0.004893,-1.486243,0
538,0.502139,0.504167,4.777329,-0.000000,-1.504117,0
539,0.429357,1.340983,0.315783,-0.003438,-1.432153,0
540,0.888275,1.374799,1.401688,-0.001675,-2.510955,0
541,0.352411,1.293521,3.541844,-0.272451,-0.220420,0
542,0.322503,0.692544,3.581759,-0.418275,-1.109094,0
543,0.745268,1.469446,3.688338,-0.000000,-2.070483,0
544,0.846948,1.961153,3.891891,-0.000000,-2.258310,0
545,0.737080,1.301720,1.035059,-0.378314,-0.120188,0
546,0.472761,0.896401,4.837358,-0.000000,-1.484800,0
547,0.580005,0.686391,4.976257,-0.000000,-1.643225,0
548,0.336504,0.848388,1.791958,-0.271006,-0.137896,0
549,0.963462,1.687870,1.201583,-0.260118,-2.781514,0
550,0.952920,1.704837,4.583265,-0.000000,-2.746719,0
551,0.847771,1.111911,4.119453,-0.000000,-2.259700,0
552,0.509252,1.061822,1.647996,-0.449966,-0.231314,0
553,0.126873,1.897094,3.303371,-0.000030,-0.726189,0
554,0.637777,0.802272,1.728819,-0.000049,-1.894321,0
555,0.380847,1.396089,2.572906,-0.232003,-1.274173,0
556,0.317645,1.213826,3.930486,-0.285095,-0.132133,0
557,0.468406,1.922299,3.117153,-0.206260,-0.194047,0
558,0.360979,1.212669,4.584442,-0.873633,-1.215479,1
559,0.275155,1.475899,2.216379,-0.002109,-1.059940,0
560,0.243195,0.562491,4.797602,-0.002241,-0.911317,0
561,0.346802,0.655273,0.704848,-0.468012,-0.024107,0
562,0.987558,1.559927,0.289037,-0.227833,-4.842327,0
563,0.753335,1.407520,0.187547,-0.100870,-0.083261,0
564,0.561760,1.667848,3.842409,-0.000024,-1.722517,0
565,0.704264,1.646741,2.499503,-0.018268,-2.019975,0
566,0.211504,0.844371,4.904213,-0.120138,-0.821425,0
567,0.692627,0.515484,0.837535,-0.000000,-2.001591,0
568,0.605374,1.754082,1.066959,-0.108079,-1.836016,0
569,0.714772,1.734431,4.507125,-0.000000,-1.950632,0
570,0.259049,1.282973,3.221442,-0.023345,-0.978288,0
571,0.735840,1.332926,2.726136,-0.000000,-2.072802,0
572,0.938217,1.949780,2.676939,-0.000000,-2.587807,0
573,0.373593,0.955157,4.265208,-0.018881,-1.258898,0
574,0.108676,0.856448,2.891135,-0.000550,-0.586915,0
575,0.512836,1.149434,1.154653,-0.183817,-0.018491,0
576,0.493803,1.847578,3.411710,-0.741280,-1.565173,1
577,0.346348,1.341665,1.510460,-0.009223,-1.211743,0
578,0.527539,1.398281,4.859065,-0.000000,-1.636960,0
579,0.137634,0.856831,0.168688,-0.000049,-0.734176,0
580,0.320736,1.015895,0.428589,-0.005918,-1.168977,0
581,0.484695,1.776162,0.328437,-0.000714,-1.586399,0
582,0.126477,1.838950,0.243613,-0.000000,-0.872398,0
583,0.798911,1.596731,4.834092,-0.000000,-2.070657,0
584,0.483562,0.557903,1.340253,-0.000301,-1.536164,0
585,0.576045,0.507518,3.740712,-0.000000,-1.727311,0
586,0.215985,0.840324,1.040661,-0.005026,-0.895364,0
587,0.437398,1.023762,1.916265,-0.632943,-2.755607,0
588,0.142339,0.644821,4.784657,-0.000336,-0.623643,0
589,0.737440,1.542520,4.467173,-0.000000,-1.972953,0
590,0.851301,0.932975,3.042754,-0.000000,-2.281384,0
591,0.429357,0.962735,2.309741,-0.481101,-0.000289,0
592,0.266002,1.477341,3.710133,-0.028437,-0.985618,0
593,0.267851,1.982839,2.866118,-0.001125,-1.039389,0
594,0.650835,0.524448,4.794761,-0.000000,-1.829667,0
595,0.449992,0.907743,4.030502,-0.000000,-1.435185,0
596,0.376666,1.760920,0.125483,-0.000055,-1.339552,0
597,0.997036,1.511672,2.890885,-0.000000,-2.645098,0
598,0.951899,1.326821,4.368861,-0.000000,-2.743675,0
599,0.711906,1.975541,2.603425,-0.074343,-2.045222,0
600,0.674421,0.732080,2.128033,-0.000000,-1.968508,0
601,0.655231,0.786855,4.689302,-0.000000,-1.831856,0
602,0.497905,1.133622,0.491387,-0.262556,-1.577953,0
603,0.268376,1.079005,2.637055,-0.054348,-0.995462,0
604,0.365709,1.495274,4.396102,-0.447275,-0.524745,0
605,0.340085,1.519036,1.128635,-0.000991,-1.220698,0
606,0.342683,1.247908,1.410216,-0.011609,-1.197723,0
607,0.764174,1.574095,2.868734,-0.000000,-2.080790,0
608,0.659979,1.609501,4.876915,-0.000000,-1.843348,0
609,0.807471,1.522997,3.547615,-0.000000,-2.177342,0
610,0.749492,1.277350,1.237910,-0.330601,-0.015644,0
611,0.472070,0.779349,3.821794,-0.000000,-1.482238,0
612,0.962690,0.979970,4.890605,-0.000000,-2.780381,0
613,0.799270,1.441769,1.702125,-0.134008,-2.176409,0
614,0.443855,1.781440,4.352779,-0.727622,-1.424967,1
615,0.804889,1.878644,3.135703,-0.000000,-2.284789,0
616,0.604475,1.335255,3.888273,-0.000000,-1.823771,0
617,0.120527,0.982220,0.833752,-0.000026,-0.701740,0
618,0.931964,1.971702,3.324639,-0.000000,-2.445736,0
619,0.171402,1.049052,1.103920,-0.000107,-0.828895,0
620,0.584912,1.017303,0.646416,-0.731905,-3.442590,1
621,0.925201,0.690330,3.668546,-0.000000,-2.463217,0
622,0.790814,1.043202,0.356759,-0.288551,-0.059390,0
623,0.764048,0.667677,2.803725,-0.000000,-2.091005,0
624,0.500756,1.657087,0.535269,-0.003925,-1.594896,0
625,0.291995,1.678403,1.439105,-0.000280,-1.107443,0
626,0.535249,1.309678,0.548884,-0.122123,-1.676806,0
627,0.411198,1.049502,1.361799,-0.210535,-0.042456,0
628,0.701762,1.335133,3.612434,-0.000000,-2.033905,0
629,0.359057,0.573784,2.684826,-0.005756,-1.201478,0
630,0.677250,0.958380,1.297232,-0.175689,-1.975499,0
631,0.545265,0.866525,4.376918,-0.000000,-1.664598,0
632,0.392900,1.240218,4.065150,-0.996275,-1.291308,1
633,0.901209,0.876553,2.920577,-0.000000,-2.503641,0
634,0.588531,1.320103,4.603450,-0.000000,-1.764575,0
635,0.897431,1.796642,3.487814,-0.000000,-2.414235,0
636,0.198719,1.013805,0.257930,-0.000088,-0.915481,0
637,0.361767,1.448073,3.700501,-0.276997,-0.039944,0
638,0.631457,1.180064,2.584927,-0.000765,-1.872068,0
639,0.532806,1.516329,0.992521,-0.087921,-1.668831,0
640,0.657404,0.559106,2.568145,-0.000000,-1.938403,0
641,0.390674,0.639406,2.576030,-0.010756,-1.285287,0
642,0.968652,0.983084,2.112622,-0.000000,-2.692813,0
643,0.593901,0.699759,2.321713,-0.000000,-1.791256,0
644,0.493055,0.822763,1.399842,-0.912673,-2.586106,1
645,0.475370,0.697851,4.522591,-0.000000,-1.461845,0
646,0.553938,1.712277,1.599302,-0.270504,-1.708595,0
647,0.250755,1.266362,1.971825,-0.001789,-0.997819,0
648,0.357105,0.920892,1.072229,-0.386589,-1.198218,0
649,0.162371,1.271257,1.156031,-0.000024,-0.837373,0
650,0.997432,1.041242,4.078430,-0.000000,-2.910823,0
651,0.494546,1.010884,2.694691,-0.284771,-1.569565,0
652,0.532976,1.697655,4.989032,-0.000000,-1.651888,0
653,0.470296,1.027150,4.598886,-0.000000,-1.476938,0
654,0.547943,1.731018,1.403236,-0.119617,-1.683903,0
655,0.196126,1.103816,3.263277,-0.005974,-0.818908,0
656,0.439583,1.621007,2.706784,-0.211936,-0.144498,0
657,0.120765,0.826390,3.799580,-0.001468,-0.610828,0
658,0.505551,0.513674,2.712971,-0.000000,-1.569153,0
659,0.846457,0.850038,4.389012,-0.000000,-2.251939,0
660,0.956448,1.042255,3.347951,-0.000000,-2.507813,0
661,0.938746,1.341173,1.530378,-0.000000,-2.694221,0
662,0.177002,1.263439,0.470645,-0.000012,-0.898431,0
663,0.918801,0.762557,4.599502,-0.000000,-2.632700,0
664,0.298538,1.350965,0.998984,-0.000583,-1.123531,0
665,0.970818,1.914410,2.930986,-0.000000,-2.587246,0
666,0.872985,1.170910,2.691114,-0.000000,-2.504258,0
667,0.278161,0.740293,0.682737,-0.153672,-1.012795,0
668,0.996675,1.239160,1.541837,-0.000000,-2.888549,0
669,0.784272,1.451278,4.998784,-0.000000,-2.021370,0
670,0.378372,0.720285,3.987610,-0.000011,-1.259456,0
671,0.666438,1.037502,4.791428,-0.000000,-1.847979,0
672,0.490979,0.728337,1.183602,-0.920906,-1.558772,1
673,0.706040,1.455412,4.216955,-0.000000,-1.960056,0
674,0.936323,1.627950,3.984931,-0.000000,-2.438969,0
675,0.892327,1.441373,3.510149,-0.000000,-2.390363,0
676,0.729736,0.717590,3.081740,-0.000000,-2.046722,0
677,0.255047,1.405699,3.852614,-0.038375,-0.973654,0
678,0.769145,1.713321,2.514017,-0.000027,-2.087067,0
679,0.587419,1.104990,0.619532,-0.150743,-0.148050,0
680,0.626736,1.845839,0.193273,-0.004063,-1.884004,0
681,0.482101,0.791099,4.235365,-0.000000,-1.509488,0
682,0.460757,0.550321,3.564504,-0.000000,-1.462768,0
683,0.176479,1.031283,2.668185,-0.002166,-0.779733,0
684,0.160683,1.524467,2.058700,-0.000034,-0.829398,0
685,0.583165,1.003858,0.887125,-0.412580,-0.100663,0
686,0.302271,0.856097,3.332425,-0.579112,-0.190361,0
687,0.667394,1.194928,1.751048,-0.728996,-1.949272,1
688,0.630868,1.964798,2.684320,-0.989383,-1.879069,1
689,0.211863,1.822316,0.797963,-0.000005,-1.000837,0
690,0.107589,1.747603,3.499063,-0.000027,-0.644482,0
691,0.267533,0.560863,3.453203,-0.727733,-0.974460,0
692,0.780043,1.837304,0.682473,-0.096053,-0.147543,0
693,0.535143,1.849299,4.904240,-0.000000,-1.651148,0
694,0.960282,1.927416,3.946101,-0.000000,-2.515503,0
695,0.984330,1.287464,0.799037,-0.050101,-2.863580,0
696,0.565318,1.133735,1.728775,-0.403242,-0.039683,0
697,0.137114,1.459408,3.263043,-0.000132,-0.714234,0
698,0.708824,1.129732,4.996223,-0.000000,-1.923520,0
699,0.251351,1.644848,2.010110,-0.000301,-1.011694,0
700,0.151000,0.583105,0.685274,-0.006078,-0.668926,0
701,0.970390,1.285631,3.450009,-0.000000,-2.557131,0
702,0.145242,1.983277,3.299422,-0.000046,-0.758182,0
703,0.425930,0.591769,0.632046,-0.825934,-1.586673,1
704,0.123101,1.351881,2.531388,-0.000038,-0.697927,0
705,0.532398,1.967248,4.155584,-0.000227,-1.652706,0
706,0.545258,1.821040,3.412594,-0.670354,-1.685939,0
707,0.187821,1.882271,0.047833,-0.000001,-1.013758,0
708,0.765949,0.978442,1.535504,-0.000076,-2.092524,0
709,0.243136,0.817195,2.629750,-0.360729,-0.913934,0
710,0.358473,1.549755,1.083901,-0.001283,-1.280374,0
711,0.857266,1.704454,0.155129,-0.058214,-0.110159,0
712,0.652544,1.921629,1.751728,-0.127634,-0.072155,0
713,0.497568,0.916360,4.296832,-0.000000,-1.565895,0
714,0.873512,1.862984,2.235576,-0.000001,-2.413623,0
715,0.943786,1.080848,4.491275,-0.000000,-2.716683,0
716,0.644963,1.621218,4.463128,-0.000000,-1.896430,0
717,0.638336,0.792560,0.723717,-0.515099,-1.903831,0
718,0.495872,1.902738,3.833865,-0.802694,-1.569485,1
719,0.175661,0.678092,0.563054,-0.006454,-0.731898,0
720,0.913174,0.697802,3.127804,-0.000000,-2.489743,0
721,0.166442,1.600109,2.269123,-0.000044,-0.834626,0
722,0.367091,0.605801,4.244546,-0.000000,-1.204392,0
723,0.405670,1.257811,4.501355,-0.009456,-1.340495,0
724,0.555961,1.617403,0.564902,-0.016215,-1.719697,0
725,0.995594,1.209814,1.744564,-0.000000,-2.834475,0
726,0.887546,0.972985,2.015128,-0.000000,-2.422987,0
727,0.666771,0.693002,1.480896,-0.000000,-1.947617,0
728,0.368306,1.358534,1.788789,-0.026611,-1.265732,0
729,0.956220,1.530915,4.410003,-0.000000,-2.757796,0
730,0.887926,0.766945,0.703318,-0.000000,-2.510153,0
731,0.734093,1.591569,4.625091,-0.000000,-1.968055,0
732,0.508058,1.204856,2.419906,-0.421699,-0.142463,0
733,0.309238,1.302273,0.062498,-0.000133,-1.182713,0
734,0.361762,1.786951,2.660280,-0.023651,-1.244995,0
735,0.531076,1.935328,2.802168,-0.193201,-0.010672,0
736,0.557053,1.366605,4.249470,-0.000000,-1.709476,0
737,0.368000,0.692161,0.954852,-0.478820,-0.122383,0
738,0.623542,1.684439,0.525707,-0.036678,-1.873678,0
739,0.332047,0.827270,1.612678,-0.265884,-0.135504,0
740,0.960626,1.195688,3.761309,-0.000000,-2.520780,0
741,0.762285,0.662177,1.983579,-0.000000,-2.081368,0
742,0.748293,1.455866,4.321010,-0.000000,-1.985384,0
743,0.869535,1.812309,3.499826,-0.000000,-2.361346,0
744,0.499151,1.980219,3.524840,-0.878590,-1.568756,1
745,0.984697,1.750792,0.691061,-0.309167,-4.803920,0
746,0.966393,0.561375,3.623166,-0.000000,-2.548236,0
747,0.733756,1.161201,3.158113,-0.000000,-2.081148,0
748,0.747884,1.658823,3.796305,-0.000000,-2.074388,0
749,0.381370,0.892966,4.077544,-0.004953,-1.273900,0
750,0.893205,1.614546,0.776564,-0.244540,-4.200213,0
751,0.931583,0.971089,4.920118,-0.000000,-2.675686,0
752,0.345582,0.697685,1.079087,-0.473628,-0.024234,0
753,0.875858,0.756415,1.081502,-0.000000,-2.434108,0
754,0.793516,1.208019,1.157289,-0.732814,-2.153564,1
755,0.249322,1.715089,2.325762,-0.000395,-0.997527,0
756,0.674840,0.854823,1.087145,-0.049205,-1.968466,0
757,0.313457,0.657778,0.611642,-0.363987,-1.313522,0
758,0.387057,1.997392,4.390483,-0.343104,-0.031719,0
759,0.131088,0.911925,1.421179,-0.000161,-0.686338,0
760,0.405483,1.824880,4.722974,-0.964458,-1.340042,1
761,0.117714,1.978593,1.576579,-0.000002,-0.782946,0
762,0.710807,1.904041,4.780279,-0.000000,-1.931252,0
763,0.110024,0.576932,4.745976,-0.000081,-0.551545,0
764,0.552031,1.236289,0.893606,-0.159777,-0.055421,0
765,0.613622,1.371084,3.673963,-0.000000,-1.846742,0
766,0.814680,0.587229,2.160510,-0.000000,-2.308858,0
767,0.417169,1.460071,2.991307,-0.221317,-0.123880,0
768,0.481656,1.243336,0.396807,-0.041712,-1.540467,0
769,0.423797,1.295398,3.092462,-0.366857,-1.661399,0
770,0.561117,1.389647,4.977931,-0.000000,-1.698328,0
771,0.521190,1.481968,2.483222,-0.238058,-0.398024,0
772,0.344739,1.715220,4.771477,-0.361642,-0.102423,0
773,0.619242,0.787435,4.151965,-0.000000,-1.792230,0
774,0.124926,1.426891,4.959949,-0.000743,-0.639641,0
775,0.262084,1.017245,1.920738,-0.017488,-1.000288,0
776,0.355801,0.754533,4.510290,-0.000006,-1.176564,0
777,0.928379,1.592175,1.334523,-0.056839,-2.658836,0
778,0.733941,1.145689,2.099655,-0.000012,-2.069258,0
779,0.309344,0.698888,1.650573,-0.508738,-0.032927,0
780,0.839478,1.811160,2.658124,-0.000000,-2.292105,0
781,0.532994,1.537868,2.215750,-0.164691,-0.198253,0
782,0.731647,1.549164,1.039186,-0.108582,-0.105813,0
783,0.442955,0.884618,3.191153,-0.023435,-1.422819,0
784,0.256519,1.795045,0.894923,-0.000021,-1.085755,0
785,0.434675,0.748724,3.736924,-0.000000,-1.386283,0
786,0.906003,1.359943,4.286989,-0.000000,-2.391443,0
787,0.385673,0.577872,4.507890,-0.000000,-1.258108,0
788,0.944907,1.990441,3.426768,-0.000000,-2.472834,0
789,0.571193,0.957723,0.135703,-0.218158,-2.266478,0
790,0.195038,1.518422,2.835516,-0.000407,-0.858086,0
791,0.583051,0.694892,2.760940,-0.000000,-1.769627,0
792,0.773603,1.780736,2.790969,-0.000000,-2.102735,0
793,0.857192,1.490523,4.566923,-0.000000,-2.289166,0
794,0.199213,0.574970,1.411096,-0.064619,-0.805961,0
795,0.298796,1.954678,0.994370,-0.000048,-1.169963,0
796,0.173596,1.203335,2.806166,-0.000641,-0.787835,0
797,0.585113,1.882343,2.145554,-0.145625,-0.150714,0
798,0.245008,1.922681,2.185986,-0.000163,-1.002985,0
799,0.544828,0.848435,1.255216,-0.974748,-2.592707,1
800,0.704807,0.979108,3.918762,-0.000000,-1.929984,0
801,0.824060,0.862542,1.171767,-0.000000,-2.257266,0
802,0.180314,0.728272,4.686535,-0.024382,-0.722229,0
803,0.130498,0.906002,1.287478,-0.000145,-0.684469,0
804,0.871630,1.708407,0.434130,-0.051266,-0.079257,0
805,0.291979,0.878071,1.829983,-0.260641,-1.041680,0
806,0.206102,1.084533,1.946613,-0.001073,-0.879170,0
807,0.488470,1.470890,3.276982,-0.987966,-1.553263,1
808,0.366547,1.403692,3.333537,-0.276378,-0.057012,0
809,0.941946,1.455367,1.661627,-0.000000,-2.668516,0
810,0.282877,1.772690,4.970834,-0.242088,-1.010902,0
811,0.107493,0.905799,2.703975,-0.000346,-0.566503,0
812,0.567384,1.027690,1.392460,-0.370700,-0.049009,0
813,0.900626,0.791411,4.276295,-0.000000,-2.485172,0
814,0.800559,0.886517,4.680305,-0.000000,-2.095414,0
815,0.787018,1.330117,1.142228,-0.305282,-0.015014,0
816,0.764718,1.454617,2.877824,-0.000000,-2.084345,0
817,0.694392,0.636104,2.960135,-0.000000,-1.999709,0
818,0.210110,0.954841,2.997653,-0.027722,-0.848824,0
819,0.706508,0.521631,4.408869,-0.000000,-1.925347,0
820,0.519451,0.707313,1.032013,-0.527315,-1.617271,0
821,0.559763,1.896572,1.725358,-0.201107,-1.724278,0
822,0.302391,0.527486,0.069452,-0.431308,-0.090477,0
823,0.548646,1.257566,3.514558,-0.000018,-1.681272,0
824,0.557528,1.738434,4.399809,-0.000000,-1.700799,0
825,0.441448,1.852548,0.482456,-0.000373,-1.490616,0
826,0.303223,1.336712,3.512347,-0.192395,-1.064762,0
827,0.721563,1.979377,4.722956,-0.000000,-1.952735,0
828,0.506723,1.415208,2.914292,-0.482648,-0.147022,0
829,0.272321,1.838256,1.089025,-0.000040,-1.090656,0
830,0.606461,0.790417,4.297095,-0.000000,-1.773400,0
831,0.207302,1.865593,4.814004,-0.006009,-0.859621,0
832,0.785073,0.556980,2.134484,-0.000000,-2.171861,0
833,0.393114,0.568620,1.015236,-0.861297,-1.293585,1
834,0.733665,0.642545,3.121412,-0.000000,-2.048401,0
835,0.939788,1.061778,0.777792,-0.000902,-2.698072,0
836,0.902399,1.675172,4.637711,-0.000000,-2.577478,0
837,0.414153,1.594286,2.761295,-0.365983,-1.375710,0
838,0.658028,1.192985,1.122278,-0.373332,-0.197307,0
839,0.255533,0.904311,0.491161,-0.002687,-0.993151,0
840,0.232842,1.282665,3.483930,-0.013121,-0.908876,0
841,0.103103,1.089108,2.950865,-0.000104,-0.605067,0
842,0.746955,1.372814,4.360941,-0.000000,-1.981852,0
843,0.672530,1.749762,4.321870,-0.000000,-1.968901,0
844,0.399303,1.021049,0.115276,-0.026931,-1.346823,0
845,0.117179,0.519037,1.730927,-0.001211,-0.593293,0
846,0.587577,1.072068,2.306538,-0.126133,-1.774172,0
847,0.318235,1.760764,3.362799,-0.034997,-1.127390,0
848,0.678173,1.095665,1.618247,-0.270074,-1.978013,0
849,0.882154,0.785535,2.108424,-0.000000,-2.523479,0
850,0.484886,0.689573,2.435697,-0.000031,-1.531724,0
851,0.993299,0.592764,3.777369,-0.000000,-2.894781,0
852,0.535193,1.695211,2.300962,-0.162245,-0.157900,0
853,0.457934,1.310672,3.185376,-0.561923,-0.003900,0
854,0.905239,1.736789,0.201629,-0.043016,-0.082637,0
855,0.580477,0.983100,1.409335,-0.382085,-0.000256,0
856,0.329732,1.767831,4.743536,-0.271935,-0.109880,0
857,0.811893,0.681343,4.956543,-0.000000,-2.134553,0
858,0.406393,1.016385,4.376960,-0.000127,-1.325315,0
859,0.399755,1.274208,3.378288,-0.470853,-1.989461,0
860,0.560533,1.478344,3.686596,-0.000020,-1.719810,0
861,0.588469,0.980162,2.969399,-0.000000,-1.778013,0
862,0.542421,0.894961,0.754523,-0.360681,-0.037254,0
863,0.606404,1.343059,0.339708,-0.210744,-1.831677,0
864,0.895707,1.639827,3.646372,-0.000000,-2.391397,0
865,0.967876,1.075387,3.664018,-0.000000,-2.548984,0
866,0.369995,0.753140,4.709243,-0.000000,-1.220607,0
867,0.742859,1.254128,0.825698,-0.409305,-0.447021,0
868,0.326790,1.831649,1.298086,-0.000275,-1.192947,0
869,0.258816,1.050495,0.534614,-0.000785,-1.008681,0
870,0.614087,1.483065,2.227388,-0.403370,-0.064522,0
871,0.185157,1.838757,3.171131,-0.000178,-0.856535,0
872,0.983034,0.655849,2.493724,-0.000000,-2.736819,0
873,0.851511,1.888387,2.384216,-0.000000,-2.334988,0
874,0.427865,1.023862,2.649180,-0.473981,-0.006057,0
875,0.535198,1.040058,1.877568,-0.400740,-0.049091,0
876,0.547025,0.637408,4.415013,-0.000000,-1.570458,0
877,0.656567,1.161297,1.703171,-0.828710,-1.937761,1
878,0.595191,1.706185,1.153826,-0.167703,-1.797956,0
879,0.689334,0.979654,4.338547,-0.000000,-1.888364,0
880,0.644236,0.785966,2.841980,-0.000000,-1.913967,0
881,0.291936,1.303427,4.135970,-0.526723,-1.042067,0
882,0.626937,1.132692,2.518925,-0.000913,-1.863568,0
883,0.444739,0.620046,1.388979,-0.306295,-1.427724,0
884,0.148484,1.208391,4.282961,-0.001917,-0.674544,0
885,0.651484,1.910502,3.321314,-0.000036,-1.937328,0
886,0.954304,1.086662,2.094454,-0.000000,-2.645271,0
887,0.521325,1.313475,0.281477,-0.030294,-1.643668,0
888,0.300281,1.723414,3.315197,-0.019117,-1.069914,0
889,0.834445,0.924016,0.766320,-0.001971,-2.311231,0
890,0.954282,0.887494,1.008860,-0.000000,-2.748100,0
891,0.561292,1.771991,0.432530,-0.004337,-1.740320,0
892,0.436656,1.117836,1.380613,-0.207436,-0.124788,0
893,0.582550,0.692428,3.519744,-0.000000,-1.748769,0
894,0.268624,1.073184,4.126685,-0.324939,-0.247695,0
895,0.968034,0.756596,4.626270,-0.000000,-2.798529,0
896,0.601549,1.554419,3.956974,-0.000000,-1.818808,0
897,0.310141,1.296976,3.000328,-0.108137,-1.094352,0
898,0.964821,0.716036,3.396785,-0.000000,-2.539985,0
899,0.729861,0.779665,4.727779,-0.000000,-1.958787,0
900,0.598690,1.649776,2.726715,-0.995084,-1.804790,1
901,0.283739,1.952808,2.062405,-0.000343,-1.089854,0
902,0.786919,1.942072,4.626901,-0.000000,-2.032769,0
903,0.786623,1.323737,0.725093,-0.406896,-0.971919,0
904,0.588295,1.709249,0.206618,-0.004473,-1.798038,0
905,0.342907,1.630628,2.582245,-0.019468,-1.183393,0
906,0.794466,0.818896,2.812154,-0.000000,-2.115646,0
907,0.884529,1.151801,2.165807,-0.000000,-2.413014,0
908,0.532806,1.506106,0.369225,-0.011625,-1.686554,0
909,0.577728,1.474966,0.419078,-0.039433,-1.780333,0
910,0.918752,1.509526,0.132923,-0.045215,-1.277107,0
911,0.458414,1.578726,2.093470,-0.236270,-1.481088,0
912,0.391422,0.829259,0.968035,-0.255208,-0.111235,0
913,0.790422,1.995182,2.924000,-0.000000,-2.194245,0
914,0.955568,0.777682,0.433287,-0.000000,-2.752525,0
915,0.109590,1.341825,2.213984,-0.000017,-0.665254,0
916,0.933849,1.066949,1.708775,-0.000000,-2.621474,0
917,0.994839,1.885026,1.703063,-0.000001,-2.880826,0
918,0.105476,1.300962,4.541089,-0.000318,-0.557180,0
919,0.511388,1.070509,2.346173,-0.978331,-1.590479,1
920,0.664028,1.908753,0.510553,-0.020524,-1.950694,0
921,0.392600,1.860797,0.848558,-0.000368,-1.368621,0
922,0.696827,1.537410,3.879025,-0.000000,-2.010238,0
923,0.752705,1.905483,2.695785,-0.000065,-2.083698,0
924,0.621483,0.620864,4.158668,-0.000000,-1.794588,0
925,0.390632,1.688270,1.545882,-0.004277,-1.329883,0
926,0.573395,0.945848,0.671498,-0.397842,-0.080517,0
927,0.531928,1.177553,2.202816,-0.408229,-0.006317,0
928,0.966026,1.098168,4.822468,-0.000000,-2.791855,0
929,0.444078,0.795271,0.627478,-0.447871,-0.093142,0
930,0.462854,1.114475,1.868399,-0.235183,-1.419005,0
931,0.781569,1.755688,3.229805,-0.000000,-2.176986,0
932,0.630117,1.062016,0.908386,-0.360770,-0.076593,0
933,0.107702,1.759570,2.218809,-0.000005,-0.720736,0
934,0.167555,1.219026,4.496499,-0.006796,-0.710890,0
935,0.356253,0.694269,1.276477,-0.509665,-0.050509,0
936,0.881879,1.727199,0.667748,-0.056812,-0.660286,0
937,0.396646,1.844938,2.866112,-0.101442,-1.317845,0
938,0.521422,0.570519,2.456462,-0.000000,-1.617218,0
939,0.775086,0.536562,1.246731,-0.000000,-2.102916,0
940,0.697224,1.066763,0.285126,-0.339632,-0.250437,0
941,0.754051,0.618664,2.378471,-0.000000,-2.086132,0
942,0.579340,1.369873,1.870043,-0.321277,-2.514575,0
943,0.330891,1.422854,4.037842,-0.275051,-0.114181,0
944,0.947365,1.682908,3.128800,-0.000000,-2.491528,0
945,0.421393,0.961655,1.395819,-0.223986,-0.098679,0
946,0.762626,1.695836,3.216232,-0.000000,-2.078973,0
947,0.505641,1.015582,1.311780,-0.438244,-0.442937,0
948,0.320303,1.238377,4.226189,-0.299658,-0.123143,0
949,0.118935,1.128050,0.499583,-0.000006,-0.743872,0
950,0.936516,1.270641,3.340714,-0.000000,-2.449380,0
951,0.942090,1.162722,3.727448,-0.000000,-2.461526,0
952,0.516612,1.753766,2.864637,-0.234316,-0.045443,0
953,0.925898,1.059501,2.178074,-0.000000,-2.550090,0
954,0.293951,0.714596,3.996729,-0.719396,-1.025296,1
955,0.803912,1.603468,4.764368,-0.000000,-2.092945,0
956,0.323980,1.757134,3.446810,-0.048835,-1.154354,0
957,0.263439,1.401391,1.029878,-0.000183,-1.061261,0
958,0.619826,1.060871,3.300936,-0.000000,-1.855494,0
959,0.723077,1.941519,1.934899,-0.158465,-0.782417,0
960,0.611728,0.590675,2.797211,-0.000000,-1.841538,0
961,0.992848,1.793901,0.504472,-0.049919,-2.794564,0
962,0.620858,1.575664,0.526653,-0.066420,-1.868966,0
963,0.931398,0.900855,4.388738,-0.000000,-2.674523,0
964,0.459311,1.840927,2.655208,-0.342881,-1.470367,0
965,0.402513,1.919945,3.377350,-0.351887,-1.331417,0
966,0.632481,1.836461,1.075594,-0.124873,-1.876290,0
967,0.117745,0.735574,4.317456,-0.001237,-0.596398,0
968,0.118015,0.780869,0.389434,-0.000103,-0.640313,0
969,0.879460,1.333590,3.394204,-0.000000,-2.369098,0
970,0.646648,1.322796,3.765728,-0.000000,-1.925431,0
971,0.785824,1.654829,4.483840,-0.000000,-2.035680,0
972,0.132414,0.901317,0.569557,-0.000047,-0.724357,0
973,0.812527,0.842843,4.299527,-0.000000,-2.133230,0
974,0.972854,0.857970,4.281632,-0.000000,-2.814658,0
975,0.317221,1.687022,2.531249,-0.006429,-1.154874,0
976,0.667455,1.015069,1.919397,-0.001641,-1.956579,0
977,0.299104,1.376762,1.867441,-0.003752,-1.095775,0
978,0.375550,1.072889,3.485841,-0.803907,-1.259996,1
979,0.795450,0.711090,4.680654,-0.000000,-2.095294,0
980,0.327608,1.003135,0.424033,-0.007749,-1.174249,0
981,0.493788,1.284199,1.301392,-0.191656,-0.026760,0
982,0.889377,1.514747,0.938053,-0.245933,-0.136059,0
983,0.940163,1.732856,0.650578,-0.093227,-3.237540,0
984,0.397307,1.419337,0.283492,-0.000951,-1.370947,0
985,0.241153,1.103999,0.764238,-0.000336,-0.987885,0
986,0.128924,0.936884,2.224389,-0.000334,-0.643475,0
987,0.280922,1.516879,1.215648,-0.000241,-1.082435,0
988,0.378440,1.228133,4.452285,-0.558316,-1.260611,0
989,0.965050,1.894416,1.554544,-0.003631,-2.787296,0
990,0.319668,1.739810,4.035622,-0.172765,-1.118423,0
991,0.960685,0.615013,3.424719,-0.000000,-2.525669,0
992,0.366689,1.063270,4.129902,-0.846836,-1.233324,1
993,0.241016,1.351959,0.518415,-0.000043,-1.014145,0
994,0.481287,0.667977,4.070146,-0.000000,-1.510807,0
995,0.853938,1.189115,4.438165,-0.000000,-2.276483,0
996,0.954102,1.268427,3.601084,-0.000000,-2.501194,0
997,0.628734,0.609362,3.849267,-0.000000,-1.808108,0
998,0.484967,1.988530,1.254470,-0.005925,-1.572833,0
999,0.291873,1.825454,4.684760,-0.170256,-1.051325,0
1000,0.167009,1.839768,0.068643,-0.000000,-0.952687,0
1001,0.536735,0.503207,0.371749,-0.000210,-1.680952,0
1002,0.968407,1.999751,3.780578,-0.000000,-2.545864,0
1003,0.104672,1.596058,2.119995,-0.000006,-0.694536,0
1004,0.938830,1.032204,3.185109,-0.000000,-2.462451,0
1005,0.713256,0.741240,4.744518,-0.000000,-1.932758,0
1006,0.604517,0.778089,4.466180,-0.000000,-1.769703,0
1007,0.385568,1.211309,2.120320,-0.375181,-1.274672,0
1008,0.235612,1.679532,2.701163,-0.000713,-0.963468,0
1009,0.705910,0.767877,1.615191,-0.000000,-2.030175,0
1010,0.956770,1.223356,1.858308,-0.000000,-2.695430,0
1011,0.761804,1.512338,4.169537,-0.000000,-2.037811,0
1012,0.687816,1.975269,0.973347,-0.139651,-2.002008,0
1013,0.785587,1.121166,0.114308,-0.278920,-0.072476,0
1014,0.733328,0.507616,3.991979,-0.000000,-2.046955,0
1015,0.394191,0.703342,0.135806,-0.471333,-0.313401,0
1016,0.292899,1.438719,0.972445,-0.000314,-1.108884,0
1017,0.672418,1.830071,1.634811,-0.121358,-0.015840,0
1018,0.242593,1.987608,2.154986,-0.000122,-1.000779,0
1019,0.599318,1.046932,2.770027,-0.000009,-1.808382,0
1020,0.692579,1.328496,2.263490,-0.005572,-1.998090,0
1021,0.789533,1.964957,2.871638,-0.000000,-2.184953,0
1022,0.397285,1.317729,0.477881,-0.002906,-1.357516,0
1023,0.172430,1.510798,0.240898,-0.000002,-0.927015,0
1024,0.248958,1.362629,2.065818,-0.001247,-0.989417,0
1025,0.276192,0.710547,3.489343,-0.457815,-0.025840,0
1026,0.706751,0.970152,2.406844,-0.000000,-2.030587,0
1027,0.444041,1.252103,4.975792,-0.000000,-1.417144,0
1028,0.100951,1.843849,1.900985,-0.000002,-0.730741,0
1029,0.287010,1.850447,3.149264,-0.004807,-1.069365,0
1030,0.383724,0.956427,2.991628,-0.900868,-1.267792,1
1031,0.248027,0.660652,4.957647,-0.186610,-0.915740,0
1032,0.306420,1.760810,2.131751,-0.001368,-1.133875,0
1033,0.416873,1.486192,4.283658,-0.965965,-1.374932,1
1034,0.441176,0.682945,3.570113,-0.000000,-1.404079,0
1035,0.629800,1.247069,3.170235,-0.000000,-1.879121,0
1036,0.283872,1.209583,2.304368,-0.017438,-1.053483,0
1037,0.538183,0.613325,0.139943,-0.825590,-1.840693,1
1038,0.923454,1.531512,1.949142,-0.000000,-2.588458,0
1039,0.807692,1.756117,2.264879,-0.000232,-2.191168,0
1040,0.656959,0.892715,2.664949,-0.000000,-1.943480,0
1041,0.861607,1.199511,4.826892,-0.000000,-2.307944,0
1042,0.697305,0.717242,0.273493,-0.066553,-2.000592,0
1043,0.230712,1.947317,3.693552,-0.001644,-0.935982,0
1044,0.117991,1.618811,3.097761,-0.000030,-0.681741,0
1045,0.625148,1.480585,1.365057,-0.136474,-0.020682,0
1046,0.764010,1.828516,0.091244,-0.035514,-2.120369,0
1047,0.931010,1.768849,0.294043,-0.034906,-0.051023,0
1048,0.193258,1.231506,0.333284,-0.000016,-0.924260,0
1049,0.785119,1.146742,1.606910,-0.002536,-2.124295,0
1050,0.280191,0.544728,4.136195,-0.001970,-0.987658,0
1051,0.607584,1.637416,4.500249,-0.000000,-1.831037,0
1052,0.213391,1.988852,3.286654,-0.000414,-0.917629,0
1053,0.255544,0.616784,0.554899,-0.789672,-0.919148,0
1054,0.265859,1.746131,4.111789,-0.023224,-0.996734,0
1055,0.160862,0.626139,2.336804,-0.010153,-0.709991,0
1056,0.110585,1.420938,2.832381,-0.000029,-0.651429,0
1057,0.590703,1.584781,4.705946,-0.000000,-1.782896,0
1058,0.500836,0.930273,0.547152,-0.272740,-3.122576,0
1059,0.973611,1.355832,3.283401,-0.000000,-2.566191,0
1060,0.586963,0.556867,4.596534,-0.000000,-1.659950,0
1061,0.157941,0.588054,3.844253,-0.008310,-0.702943,0
1062,0.433178,1.930741,1.857933,-0.011887,-1.434043,0
1063,0.644164,1.469275,3.668637,-0.000000,-1.912308,0
1064,0.598470,1.721914,2.320466,-0.198725,-0.059389,0
1065,0.742501,1.005073,0.917462,-0.816716,-2.842124,1
1066,0.443094,1.502897,3.847473,-0.985365,-1.422774,1
1067,0.575492,0.944104,4.550162,-0.000000,-1.724669,0
1068,0.916719,0.842520,0.002689,-0.014626,-2.617462,0
1069,0.871965,0.812540,1.492380,-0.000000,-2.414005,0
1070,0.590916,1.414328,3.342574,-0.000018,-1.783845,0
1071,0.449184,1.822401,2.471970,-0.173551,-1.467647,0
1072,0.495532,1.552037,4.263289,-0.000072,-1.565559,0
1073,0.960386,1.808783,0.716832,-0.093922,-3.414612,0
1074,0.303320,1.689851,1.311508,-0.000288,-1.148185,0
1075,0.895767,1.181847,1.091382,-0.001805,-2.538694,0
1076,0.324641,1.737898,1.216769,-0.000305,-1.186945,0
1077,0.759870,0.618677,2.600429,-0.000000,-2.064492,0
1078,0.848667,0.581667,4.582631,-0.000000,-2.398712,0
1079,0.346168,1.925423,0.542564,-0.000051,-1.286190,0
1080,0.580696,0.776118,2.619609,-0.000000,-1.774009,0
1081,0.250537,1.720690,1.351641,-0.000062,-1.036878,0
1082,0.580281,1.853591,0.029613,-0.000979,-1.796637,0
1083,0.837669,1.105738,0.080962,-0.239662,-0.186120,0
1084,0.312711,1.294689,4.204348,-0.291188,-0.182223,0
1085,0.809469,0.582896,1.281474,-0.000000,-2.202281,0
1086,0.212986,1.551215,0.443283,-0.000006,-0.998555,0
1087,0.311106,0.843651,1.147619,-0.256375,-1.081864,0
1088,0.950973,0.707014,1.882045,-0.000000,-2.634868,0
1089,0.810809,1.732324,2.721051,-0.000000,-2.242080,0
1090,0.790191,1.208369,0.471848,-0.293985,-0.071897,0
1091,0.432855,1.141842,1.051401,-0.218435,-1.400445,0
1092,0.678799,1.734253,0.618337,-0.104708,-1.981553,0
1093,0.236755,1.061413,4.374680,-0.379772,-0.898924,0
1094,0.305884,0.665144,2.287893,-0.456142,-0.001559,0
1095,0.436055,1.491524,1.967830,-0.149471,-1.424844,0
1096,0.581757,0.921571,2.131298,-0.011488,-1.772991,0
1097,0.648095,1.597213,3.991756,-0.000000,-1.928353,0
1098,0.290605,1.700699,3.938604,-0.048568,-1.051171,0
1099,0.344566,1.743815,2.889235,-0.028678,-1.196253,0
1100,0.942246,1.052422,0.266447,-0.748867,-2.668128,1
1101,0.463814,0.605111,3.352847,-0.000000,-1.466660,0
1102,0.338738,1.103525,2.433535,-0.435289,-1.162537,0
1103,0.951787,1.381847,0.837130,-0.324617,-0.088858,0
1104,0.555733,1.654059,2.241868,-0.164424,-0.090190,0
1105,0.928104,1.110956,4.015506,-0.000000,-2.434121,0
1106,0.858226,0.631192,4.159496,-0.000000,-2.294454,0
1107,0.323189,0.734130,4.514580,-0.001822,-1.112946,0
1108,0.203137,0.540029,2.197908,-0.079070,-0.811401,0
1109,0.946028,1.941213,1.651389,-0.002301,-2.719472,0
1110,0.126593,1.018010,3.926507,-0.001187,-0.610307,0
1111,0.933054,0.820285,1.750356,-0.000000,-2.615783,0
1112,0.853356,1.642218,1.839247,-0.001605,-2.369413,0
1113,0.815957,1.570902,0.604737,-0.076301,-0.088419,0
1114,0.717604,1.354941,0.811033,-0.126081,-1.201980,0
1115,0.664605,1.703281,2.313029,-0.995559,-1.940258,1
1116,0.466507,1.699569,4.460420,-0.004425,-1.474802,0
1117,0.587865,1.462028,3.216482,-0.001435,-1.775516,0
1118,0.157212,1.422208,0.306232,-0.000002,-0.881334,0
1119,0.856566,1.412207,3.411466,-0.000000,-2.304431,0
1120,0.436702,0.649554,4.949954,-0.000000,-1.372686,0
1121,0.273336,0.883916,0.016682,-0.002744,-1.051913,0
1122,0.419460,1.687027,3.299162,-0.221674,-0.110904,0
1123,0.326265,1.732162,1.318793,-0.000423,-1.183113,0
1124,0.341235,1.701905,4.011441,-0.412611,-1.158098,0
1125,0.863115,1.469869,4.989436,-0.000000,-2.446783,0
1126,0.240290,1.353640,1.741513,-0.000433,-0.992901,0
1127,0.684076,1.627592,3.273825,-0.000000,-1.995413,0
1128,0.578199,0.747897,3.540950,-0.000000,-1.772508,0
1129,0.962480,1.597025,0.213895,-0.043574,-2.268081,0
1130,0.388202,0.943092,2.058787,-0.626976,-2.440833,0
1131,0.224361,1.343586,4.318516,-0.032852,-0.881834,0
1132,0.310545,0.940060,2.143328,-0.476335,-1.068976,0
1133,0.310199,0.897436,2.263719,-0.356284,-0.048120,0
1134,0.152840,0.734969,0.927985,-0.001381,-0.722452,0
1135,0.220396,1.195062,3.276643,-0.009197,-0.885581,0
1136,0.335355,0.980180,2.680024,-0.266752,-0.134698,0
1137,0.834372,1.386522,3.443424,-0.000000,-2.228898,0
1138,0.102036,1.340939,4.563032,-0.000242,-0.558994,0
1139,0.613834,1.220287,4.644095,-0.000000,-1.782490,0
1140,0.124701,1.809907,4.630935,-0.000193,-0.649742,0
1141,0.835628,0.668591,0.941263,-0.000000,-2.295620,0
1142,0.528896,0.871264,0.324914,-0.422132,-0.063329,0
1143,0.106798,1.858104,2.100231,-0.000003,-0.735574,0
1144,0.688922,0.827798,2.015203,-0.000000,-1.997642,0
1145,0.759008,0.763060,3.387557,-0.000000,-2.058654,0
1146,0.149836,1.810229,3.308117,-0.000074,-0.756851,0
1147,0.907098,0.937559,3.594259,-0.000000,-2.484674,0
1148,0.242402,1.154875,0.228591,-0.000099,-1.002801,0
1149,0.525729,1.299697,1.062828,-0.165443,-0.017367,0
1150,0.182737,1.837512,2.193885,-0.000032,-0.886896,0
1151,0.466631,0.948111,0.878202,-0.207512,-0.158955,0
1152,0.312602,1.722543,0.078633,-0.000016,-1.219300,0
1153,0.466734,0.559804,0.405504,-0.601792,-1.486140,0
1154,0.833537,0.656542,3.529089,-0.000000,-2.207913,0
1155,0.102829,1.082266,3.136794,-0.000122,-0.591038,0
1156,0.831562,0.685540,2.593728,-0.000000,-2.373188,0
1157,0.583826,0.570449,1.822496,-0.000000,-1.774052,0
1158,0.711553,1.368338,2.348314,-0.000471,-2.046143,0
1159,0.861178,1.972381,3.867320,-0.000000,-2.307336,0
1160,0.250227,1.301973,2.406618,-0.002913,-0.981926,0
1161,0.716230,0.906594,3.689578,-0.000000,-2.026258,0
1162,0.808961,1.765291,3.878706,-0.000000,-2.140178,0
1163,0.399831,1.477179,2.318739,-0.152139,-1.325004,0
1164,0.304820,1.236618,2.733715,-0.069837,-1.068728,0
1165,0.722521,1.446832,1.838700,-0.344983,-0.016376,0
1166,0.992994,1.488745,1.592640,-0.000000,-2.875238,0
1167,0.677076,0.607166,3.707806,-0.000000,-1.871321,0
1168,0.187833,1.140962,3.970840,-0.012343,-0.770976,0
1169,0.188241,1.788058,3.400751,-0.000367,-0.841349,0
1170,0.282512,0.983021,4.883691,-0.800958,-0.988899,0
1171,0.995480,0.785300,4.105088,-0.000000,-2.904390,0
1172,0.725025,1.770592,3.155602,-0.000000,-2.056468,0
1173,0.779026,1.465547,3.054890,-0.000000,-2.165793,0
1174,0.679400,1.090445,0.601124,-0.310324,-0.114497,0
1175,0.718016,1.975571,1.621261,-0.115610,-0.135342,0
1176,0.747558,0.634700,0.001814,-0.001413,-2.083573,0
1177,0.167670,1.626608,0.979648,-0.000004,-0.894857,0
1178,0.516370,1.020454,2.145277,-0.412057,-0.002866,0
1179,0.582519,1.959864,4.240397,-0.000000,-1.775903,0
1180,0.476630,1.397095,0.545177,-0.011303,-1.533770,0
1181,0.647891,1.153832,3.168469,-0.000000,-1.930380,0
1182,0.584743,0.701952,0.510711,-0.690452,-1.773106,0
1183,0.722195,0.677775,2.255044,-0.000000,-2.043007,0
1184,0.801342,1.281487,2.759389,-0.000000,-2.270514,0
1185,0.679969,0.934907,3.805045,-0.000000,-1.889445,0
1186,0.924337,0.876015,3.107392,-0.000000,-2.462375,0
1187,0.651670,1.112382,0.069561,-0.130435,-0.010221,0
1188,0.260934,1.030303,3.607375,-0.400229,-0.938606,0
1189,0.439877,0.935586,3.639237,-0.001046,-1.415812,0
1190,0.234809,1.140000,1.242500,-0.000713,-0.960038,0
1191,0.164663,1.300009,3.139579,-0.000476,-0.762958,0
1192,0.914859,0.542327,0.866257,-0.000000,-2.610379,0
1193,0.300580,1.098256,0.602382,-0.002330,-1.095030,0
1194,0.436264,1.352060,1.331147,-0.062611,-1.425106,0
1195,0.350640,1.690911,2.085351,-0.006859,-1.221787,0
1196,0.984606,0.543914,0.661315,-0.000000,-2.860269,0
1197,0.594835,1.468099,1.598570,-0.147269,-0.168692,0
1198,0.592442,1.775341,3.685462,-0.000017,-1.793778,0
1199,0.933019,1.596602,3.624019,-0.000000,-2.434621,0
1200,0.902987,0.953592,0.372521,-0.024218,-2.566598,0
1201,0.110203,1.486406,3.701857,-0.000079,-0.623727,0
1202,0.676354,1.521990,3.695761,-0.000000,-1.981452,0
1203,0.631493,1.145828,3.194449,-0.000000,-1.880476,0
1204,0.888193,1.562686,0.914256,-0.264775,-0.178018,0
1205,0.149932,0.797543,2.530407,-0.005191,-0.658087,0
1206,0.706528,1.095135,4.392697,-0.000000,-1.925311,0
1207,0.500284,1.603873,3.594628,-0.608966,-1.569614,0
1208,0.598972,0.979333,2.334288,-0.001833,-1.806258,0
1209,0.425668,1.306873,0.848824,-0.019839,-1.396242,0
1210,0.608792,0.882089,1.228398,-0.789026,-1.838293,1
1211,0.835279,1.797343,0.383911,-0.070075,-0.092157,0
1212,0.252154,1.547214,4.088286,-0.026709,-0.960213,0
1213,0.935174,1.580389,0.932710,-0.204581,-0.129151,0
1214,0.544115,1.148610,4.102440,-0.000000,-1.678543,0
1215,0.385797,1.191657,0.622906,-0.011194,-1.301441,0
1216,0.300571,0.920012,3.552954,-0.652493,-1.353702,0
1217,0.905584,1.960457,4.311859,-0.000000,-2.386714,0
1218,0.299535,1.971255,1.127958,-0.000064,-1.167121,0
1219,0.179780,1.689624,2.132236,-0.000040,-0.867745,0
1220,0.791446,1.930841,0.012871,-0.024750,-2.234870,0
1221,0.153610,1.517900,0.817003,-0.000003,-0.859923,0
1222,0.638659,1.952898,1.470176,-0.234748,-0.285459,0
1223,0.836289,0.649461,3.375562,-0.000000,-2.220718,0
1224,0.250099,1.396538,1.824493,-0.000588,-1.003370,0
1225,0.314523,1.242338,1.458316,-0.005898,-1.145616,0
1226,0.228180,1.975726,1.735961,-0.000034,-0.996088,0
1227,0.931260,1.148676,0.963660,-0.001045,-2.668623,0
1228,0.145963,1.592204,0.681860,-0.000002,-0.860620,0
1229,0.458443,1.200276,2.774690,-0.491175,-0.012550,0
1230,0.619568,0.548408,3.956985,-0.000000,-1.793293,0
1231,0.909221,0.852609,2.157286,-0.000000,-2.517423,0
1232,0.991316,1.083534,0.051231,-0.334704,-2.135060,0
1233,0.330453,1.532955,1.738670,-0.003054,-1.178211,0
1234,0.188965,1.107727,3.637047,-0.009624,-0.780141,0
1235,0.239133,0.526983,0.332637,-0.406720,-0.021518,0
1236,0.147237,0.575603,3.390478,-0.005604,-0.643024,0
1237,0.516511,1.409446,2.070681,-0.178539,-0.038846,0
1238,0.400935,1.616252,4.081505,-0.372714,-0.416057,0
1239,0.487883,1.482544,3.230379,-0.940177,-1.550079,1
1240,0.654492,1.815380,2.655200,-0.650703,-1.937711,0
1241,0.418557,1.382262,2.622808,-0.220519,-0.131603,0
1242,0.531497,0.840931,2.384430,-0.000552,-1.659478,0
1243,0.400869,0.929364,4.699344,-0.000000,-1.300794,0
1244,0.955196,1.998517,3.539832,-0.000000,-2.503208,0
1245,0.759070,0.880280,2.988773,-0.000000,-2.067563,0
1246,0.531176,0.662484,4.909525,-0.000000,-1.535471,0
1247,0.796921,1.170140,1.542502,-0.004224,-2.165827,0
1248,0.914377,1.719856,4.323678,-0.000000,-2.399937,0
1249,0.668011,1.855948,3.873858,-0.000000,-1.956865,0
1250,0.120001,0.676523,1.735528,-0.001436,-0.607836,0
1251,0.264895,1.624551,1.065636,-0.000067,-1.077163,0
1252,0.899495,1.066069,4.711526,-0.000000,-2.568549,0
1253,0.947661,1.232118,4.236345,-0.000000,-2.479317,0
1254,0.332727,1.422659,1.283266,-0.001717,-1.183870,0
1255,0.789043,1.303232,0.242227,-0.097540,-0.914467,0
1256,0.583983,1.425095,4.732594,-0.000000,-1.761164,0
1257,0.988260,1.366188,2.430445,-0.000000,-2.749172,0
1258,0.174566,1.183939,0.176500,-0.000010,-0.891551,0
1259,0.146874,1.480810,3.692936,-0.000287,-0.732279,0
1260,0.848451,0.914798,3.279695,-0.000000,-2.264310,0
1261,0.219145,0.948307,4.506522,-0.163902,-0.825434,0
1262,0.106205,0.816596,3.635298,-0.000753,-0.539890,0
1263,0.509382,0.863535,0.763947,-0.379134,-0.169883,0
1264,0.720333,1.979376,0.467425,-0.032333,-2.047706,0
1265,0.332769,1.837886,0.915018,-0.000124,-1.222746,0
1266,0.122606,1.728363,0.629390,-0.000001,-0.845289,0
1267,0.615796,1.997655,4.359998,-0.000000,-1.853676,0
1268,0.339862,1.813716,2.242512,-0.004405,-1.191124,0
1269,0.943345,1.870994,0.796035,-0.066793,-2.442854,0
1270,0.616739,1.303917,3.484772,-0.000000,-1.857586,0
1271,0.670793,0.719862,4.087621,-0.000000,-1.860646,0
1272,0.743595,1.714101,3.622116,-0.000000,-2.077176,0
1273,0.540482,1.191511,4.493791,-0.000000,-1.669038,0
1274,0.228489,1.372661,1.190373,-0.000105,-0.985973,0
1275,0.996626,0.766492,4.241151,-0.000000,-2.907671,0
1276,0.851475,1.594245,0.142752,-0.060821,-0.083621,0
1277,0.262293,1.315250,2.378876,-0.003838,-0.996458,0
1278,0.315544,1.289545,1.451312,-0.004642,-1.150715,0
1279,0.253143,1.105549,4.805726,-0.315871,-0.143412,0
1280,0.394520,1.827076,2.972154,-0.133582,-1.306971,0
1281,0.703185,1.592388,3.872539,-0.000000,-2.030905,0
1282,0.287548,1.922591,3.249784,-0.004952,-1.068426,0
1283,0.441628,1.243182,2.047833,-0.217480,-0.157923,0
1284,0.142493,0.946204,1.707126,-0.000245,-0.720375,0
1285,0.107989,1.316384,1.327434,-0.000005,-0.715398,0
1286,0.986446,1.633095,3.988200,-0.000000,-2.601582,0
1287,0.831217,0.570230,4.241002,-0.000000,-2.196143,0
1288,0.969253,1.200864,4.199614,-0.000000,-2.550231,0
1289,0.609275,1.954877,3.412222,-0.002371,-1.840571,0
1290,0.249936,1.803629,0.068453,-0.000003,-1.114728,0
1291,0.896691,1.862326,4.761774,-0.000000,-2.559306,0
1292,0.504452,1.082370,2.768551,-0.397180,-1.570209,0
1293,0.695904,0.603020,1.577584,-0.000000,-1.998334,0
1294,0.829682,0.950070,3.858189,-0.000000,-2.191280,0
1295,0.272765,0.754091,2.439504,-0.330458,-0.035640,0
1296,0.303792,0.753051,3.840981,-0.987858,-1.069792,1
1297,0.728434,1.580257,1.108246,-0.106548,-0.107206,0
1298,0.291281,1.078608,4.638386,-0.509755,-0.625083,0
1299,0.185050,1.697014,3.275806,-0.000339,-0.836031,0
1300,0.554326,0.581546,2.076749,-0.000000,-1.696627,0
1301,0.235041,1.584201,4.447000,-0.023050,-0.928211,0
1302,0.205867,1.137579,4.759016,-0.084567,-0.813339,0
1303,0.627343,0.705184,4.330561,-0.000000,-1.801701,0
1304,0.728753,0.996510,0.782365,-0.473114,-2.951574,0
1305,0.468756,1.481510,4.205654,-0.007721,-1.479748,0
1306,0.302340,1.486474,0.649542,-0.000141,-1.158975,0
1307,0.386781,0.661564,0.223646,-0.441597,-0.210388,0
1308,0.400097,1.803895,3.025545,-0.198089,-1.331126,0
1309,0.894745,1.227916,4.660989,-0.000000,-2.552367,0
1310,0.360146,1.503606,3.250649,-0.369697,-1.222521,0
1311,0.256053,0.523849,4.406708,-0.006390,-0.913666,0
1312,0.129510,1.297742,3.092131,-0.000142,-0.681731,0
1313,0.874019,1.678558,1.539151,-0.138392,-2.455966,0
1314,0.902770,1.197923,0.404765,-0.236345,-0.126580,0
1315,0.649792,0.584467,0.291759,-0.000222,-1.934752,0
1316,0.144050,1.416848,0.837946,-0.000004,-0.839131,0
1317,0.711208,0.808568,1.356193,-0.000011,-2.044607,0
1318,0.203400,1.931316,1.031208,-0.000005,-0.989957,0
1319,0.439026,1.094614,0.393784,-0.062600,-1.431719,0
1320,0.970717,0.676662,2.424118,-0.000000,-2.561654,0
1321,0.179939,1.644533,3.099672,-0.000247,-0.831638,0
1322,0.688075,1.534174,2.954421,-0.000004,-1.995384,0
1323,0.788169,0.898939,4.553761,-0.000000,-2.073159,0
1324,0.147507,0.597069,0.756015,-0.004977,-0.644431,0
1325,0.962631,0.796917,0.998222,-0.000000,-2.777130,0
1326,0.879300,1.137682,1.772633,-0.000000,-2.436619,0
1327,0.292783,0.746295,1.304740,-0.455427,-0.029330,0
1328,0.311441,1.161420,0.466947,-0.000965,-1.154104,0
1329,0.738970,1.171548,4.626599,-0.000000,-1.970514,0
1330,0.167888,1.424714,1.281089,-0.000016,-0.855195,0
1331,0.988826,0.630779,4.499292,-0.000000,-2.876265,0
1332,0.195130,1.387226,4.508329,-0.010594,-0.811025,0
1333,0.570711,0.709470,2.047539,-0.000001,-1.755332,0
1334,0.285007,1.739122,4.257831,-0.069561,-1.046656,0
1335,0.111493,1.721330,3.843768,-0.000053,-0.644293,0
1336,0.969559,1.387357,0.090280,-0.290176,-1.422536,0
1337,0.180969,0.911391,3.157309,-0.014706,-0.761615,0
1338,0.556600,0.768697,4.148429,-0.000000,-1.687766,0
1339,0.508965,1.266809,0.822381,-0.196155,-1.591457,0
1340,0.619923,1.415099,4.827100,-0.000000,-1.792534,0
1341,0.116150,1.095203,3.813795,-0.000514,-0.610657,0
1342,0.699937,1.869354,4.276131,-0.000000,-2.012117,0
1343,0.160433,0.549920,1.628015,-0.009988,-0.708769,0
1344,0.546169,0.567409,2.385570,-0.000000,-1.672821,0
1345,0.518431,1.076466,0.663522,-0.176332,-0.070172,0
1346,0.326972,0.823556,2.909579,-0.543452,-0.003324,0
1347,0.428866,1.455611,4.437375,-0.079405,-1.386018,0
1348,0.257762,0.582306,3.146094,-0.995017,-0.921194,0
1349,0.887387,0.555594,3.648352,-0.000000,-2.510492,0
1350,0.206968,1.400671,3.493367,-0.003105,-0.853783,0
1351,0.496183,0.634883,1.202071,-0.041034,-1.569551,0
1352,0.674859,1.447682,2.101374,-0.828420,-1.968849,1
1353,0.996901,0.900924,3.640632,-0.000000,-2.634900,0
1354,0.324268,1.999697,4.453771,-0.231641,-1.120304,0
1355,0.622392,1.968671,3.197821,-0.039970,-1.861477,0
1356,0.492312,1.071214,3.244208,-0.007091,-1.562269,0
1357,0.145453,1.943427,4.757769,-0.000401,-0.713873,0
1358,0.320279,0.794132,1.065798,-0.440409,-0.043296,0
1359,0.463635,0.625843,0.892278,-0.856362,-1.477629,1
1360,0.314942,0.781240,3.076610,-0.459209,-0.007830,0
1361,0.957033,1.106208,0.188393,-0.276809,-0.688687,0
1362,0.385793,1.024497,0.587871,-0.063579,-1.290588,0
1363,0.225077,1.752060,1.274441,-0.000023,-0.997282,0
1364,0.654213,1.693604,3.871653,-0.000000,-1.936082,0
1365,0.379257,1.269234,4.303836,-0.980549,-1.260826,1
1366,0.131549,1.036963,0.200454,-0.000009,-0.759004,0
1367,0.791341,1.462688,0.114239,-0.091031,-0.105020,0
1368,0.978439,1.756611,2.605878,-0.000000,-2.718777,0
1369,0.616194,1.939936,2.291610,-0.173700,-0.063074,0
1370,0.984245,1.337013,1.277473,-0.000008,-2.857073,0
1371,0.578018,1.332626,2.139799,-0.439334,-0.081614,0
1372,0.333129,1.883409,2.432744,-0.004370,-1.173599,0
1373,0.809347,1.721162,1.674371,-0.981686,-2.217351,1
1374,0.923340,1.588987,2.491215,-0.000000,-2.540149,0
1375,0.626421,0.878042,2.831700,-0.000000,-1.862950,0
1376,0.849854,1.145143,4.860187,-0.000000,-2.265868,0
1377,0.704325,1.776174,3.761687,-0.000000,-2.033887,0
1378,0.991441,0.969400,2.164338,-0.000000,-2.761478,0
1379,0.109478,0.579734,0.855784,-0.000897,-0.548688,0
1380,0.465597,1.247786,1.706161,-0.211960,-0.235676,0
1381,0.646719,1.681455,4.787820,-0.000000,-1.847442,0
1382,0.656873,1.035331,4.979687,-0.000000,-1.830446,0
1383,0.763689,1.421848,4.334744,-0.000000,-2.008096,0
1384,0.333173,1.586510,2.062406,-0.005617,-1.176204,0
1385,0.401541,0.945088,2.567178,-0.454778,-0.025292,0
1386,0.761880,1.990662,1.512129,-0.120842,-0.083085,0
1387,0.471571,0.738926,0.623957,-0.505272,-2.433296,0
1388,0.590535,1.204341,2.779427,-0.007938,-1.779066,0
1389,0.276356,1.584446,2.979683,-0.005735,-1.044211,0
1390,0.581518,0.901308,2.057510,-0.014174,-1.772881,0
1391,0.881420,0.874575,3.642995,-0.000000,-2.368175,0
1392,0.685964,0.769818,1.386695,-0.000005,-2.004042,0
1393,0.668250,1.548252,3.666168,-0.000000,-1.955542,0
1394,0.720143,1.886965,2.341497,-0.722655,-2.050660,1
1395,0.843591,1.365860,0.533022,-0.335286,-0.883690,0
1396,0.281490,0.615445,1.924716,-0.412539,-0.117672,0
1397,0.615763,1.606850,3.153385,-0.001743,-1.855744,0
1398,0.212948,1.880206,3.128682,-0.000385,-0.920056,0
1399,0.890410,1.920229,3.932818,-0.000000,-2.379224,0
1400,0.650789,1.730059,1.142366,-0.171565,-0.110339,0
1401,0.407405,1.989985,1.629915,-0.002818,-1.389766,0
1402,0.897726,1.939171,0.421812,-0.044101,-0.085339,0
1403,0.859986,0.504348,3.434451,-0.000000,-2.464208,0
1404,0.913033,0.917426,2.229513,-0.000000,-2.517312,0
1405,0.441955,1.834192,1.580622,-0.009506,-1.457715,0
1406,0.856345,1.697277,2.068643,-0.000025,-2.362223,0
1407,0.742143,0.616617,3.208497,-0.000000,-2.051943,0
1408,0.100525,1.914243,4.684959,-0.000071,-0.600868,0
1409,0.543667,1.864630,1.213010,-0.027055,-1.691242,0
1410,0.744730,1.362419,0.546123,-0.101827,-0.068206,0
1411,0.478804,1.868515,2.075003,-0.092130,-1.537836,0
1412,0.957571,1.594717,2.624544,-0.000000,-2.645324,0
1413,0.928186,1.365066,2.294011,-0.000000,-2.559108,0
1414,0.851788,1.622149,2.640380,-0.000000,-2.334274,0
1415,0.654893,0.763075,3.213702,-0.000000,-1.935249,0
1416,0.100229,0.783907,2.221635,-0.000370,-0.563364,0
1417,0.396059,1.618697,0.883856,-0.001439,-1.363710,0
1418,0.988798,0.720294,0.225719,-0.000000,-2.878106,0
1419,0.992730,0.573334,0.778821,-0.000000,-2.892920,0
1420,0.484915,1.909751,4.383785,-0.005301,-1.528361,0
1421,0.693735,1.920957,4.580187,-0.000000,-1.943904,0
1422,0.356600,1.959253,3.513180,-0.099305,-1.222248,0
1423,0.401115,1.124247,0.131370,-0.009771,-1.352724,0
1424,0.625525,1.128169,2.914516,-0.000000,-1.861966,0
1425,0.935608,1.933171,1.641371,-0.006859,-2.683263,0
1426,0.458148,1.099292,3.803198,-0.002170,-1.466397,0
1427,0.212016,1.690712,3.612807,-0.001343,-0.897981,0
1428,0.315255,0.669721,1.282140,-0.500121,-0.064370,0
1429,0.878817,1.500176,4.203928,-0.000000,-2.354002,0
1430,0.432686,1.774061,4.076581,-0.874519,-1.393020,1
1431,0.220709,0.888518,3.163231,-0.127743,-0.834901,0
1432,0.496252,1.297969,3.786750,-0.001194,-1.568946,0
1433,0.532246,0.611711,3.501529,-0.000000,-1.636628,0
1434,0.670166,0.546821,3.510118,-0.000000,-1.863401,0
1435,0.869751,0.539898,2.430258,-0.000000,-2.496055,0
1436,0.372943,1.357869,4.312034,-0.999430,-1.253365,1
1437,0.607688,0.986314,4.593913,-0.000000,-1.772809,0
1438,0.102501,1.430041,0.667395,-0.000001,-0.755335,0
1439,0.513436,1.805331,1.025738,-0.010458,-1.623758,0
1440,0.170626,1.116325,0.781194,-0.000044,-0.840838,0
1441,0.910234,1.805719,3.378559,-0.000000,-2.461459,0
1442,0.670600,1.706938,2.590153,-0.175184,-1.956810,0
1443,0.318297,1.175292,3.063873,-0.416907,-1.107397,0
1444,0.306135,1.446024,4.756017,-0.288591,-0.004475,0
1445,0.614834,1.890711,3.871452,-0.000000,-1.854464,0
1446,0.414231,0.865463,3.768129,-0.000229,-1.374331,0
1447,0.384576,1.365750,2.035836,-0.091103,-1.279315,0
1448,0.958999,1.482647,3.379494,-0.000000,-2.514752,0
1449,0.446343,0.545832,1.446195,-0.003500,-1.432232,0
1450,0.726199,0.856456,3.420806,-0.000000,-2.038756,0
1451,0.911310,1.692175,3.454372,-0.000000,-2.433951,0
1452,0.487301,0.852566,1.983266,-0.783651,-1.550389,1
1453,0.994027,1.137358,2.838497,-0.000000,-2.633599,0
1454,0.904959,0.641401,1.238490,-0.000000,-2.529181,0
1455,0.632483,1.067880,1.601921,-0.944126,-1.884839,1
1456,0.274659,1.721561,2.503517,-0.001401,-1.058268,0
1457,0.887501,1.530894,2.046809,-0.000000,-2.462852,0
1458,0.103545,1.093472,1.051005,-0.000010,-0.663336,0
1459,0.420390,1.409705,1.447482,-0.035189,-1.388265,0
1460,0.612158,1.978253,3.542291,-0.000094,-1.851852,0
1461,0.485088,1.752944,0.753361,-0.003488,-1.570662,0
1462,0.399622,1.430982,3.525915,-0.295361,-0.071733,0
1463,0.799901,1.700906,2.216167,-0.000863,-2.165697,0
1464,0.634019,0.697386,2.263074,-0.000000,-1.881193,0
1465,0.323593,1.436008,1.023720,-0.000743,-1.183357,0
1466,0.156158,0.708791,0.397584,-0.001237,-0.725608,0
1467,0.116705,1.523162,0.846638,-0.000001,-0.780698,0
1468,0.780700,1.313404,1.136372,-0.309211,-0.007962,0
1469,0.256847,1.114134,0.738121,-0.000482,-1.012393,0
1470,0.966041,0.906381,2.676137,-0.000000,-2.547042,0
1471,0.989460,1.487026,2.639793,-0.000000,-2.734456,0
1472,0.464886,1.615450,3.372259,-0.311466,-1.051539,0
1473,0.979233,1.094279,1.099868,-0.000000,-2.841175,0
1474,0.763292,1.020548,3.030940,-0.000000,-2.105318,0
1475,0.521371,1.993892,1.007241,-0.005592,-1.647130,0
1476,0.256029,1.292866,4.204930,-0.133993,-0.947135,0
1477,0.756053,1.817003,3.167706,-0.000000,-2.087544,0
1478,0.622316,1.682074,4.084719,-0.000000,-1.863021,0
1479,0.570365,1.459578,4.482175,-0.000000,-1.739916,0
1480,0.766412,1.754281,3.066863,-0.000000,-2.088600,0
1481,0.535902,0.604555,0.622996,-0.049257,-1.676751,0
1482,0.460983,0.820980,3.364518,-0.000011,-1.466789,0
1483,0.319896,1.586097,4.028277,-0.306208,-1.108002,0
1484,0.514936,1.636282,1.352517,-0.078616,-1.613974,0
1485,0.645399,1.574183,0.444043,-0.082698,-1.918522,0
1486,0.740762,1.792419,2.636221,-0.000182,-2.078401,0
1487,0.275940,1.517630,4.639960,-0.226017,-0.990246,0
1488,0.918777,1.753998,0.545569,-0.043205,-0.720594,0
1489,0.534835,1.539910,4.535838,-0.000000,-1.661379,0
1490,0.839620,1.117744,3.362445,-0.000000,-2.232036,0
1491,0.640769,1.100262,0.821341,-0.353387,-0.100004,0
1492,0.130036,1.119700,1.066191,-0.000019,-0.737023,0
1493,0.218531,0.639602,3.989855,-0.175655,-0.823812,0
1494,0.474008,1.620958,1.361434,-0.033333,-1.518130,0
1495,0.297950,1.629623,4.620122,-0.374552,-1.050630,0
1496,0.492229,0.831308,4.929270,-0.000000,-1.490411,0
1497,0.168452,1.202437,0.213426,-0.000008,-0.873928,0
1498,0.281787,1.439576,2.519302,-0.005007,-1.060923,0
1499,0.802409,1.607157,0.177917,-0.082194,-0.045389,0
1500,0.301857,1.433306,1.185392,-0.000615,-1.133294,0
1501,0.174091,1.913623,0.433577,-0.000001,-0.949407,0
1502,0.622522,1.899849,2.204570,-0.168635,-0.062989,0
1503,0.586654,1.372162,3.645412,-0.000000,-1.771257,0
1504,0.168889,1.581451,0.119638,-0.000001,-0.933041,0
1505,0.885327,1.806514,1.929212,-0.000091,-2.475930,0
1506,0.509962,1.040984,1.482360,-0.457616,-0.224996,0
1507,0.330361,0.930305,0.736554,-0.052250,-1.170161,0
1508,0.637605,1.770197,0.026530,-0.003945,-1.896126,0
1509,0.545107,1.483296,3.651503,-0.000241,-1.683619,0
1510,0.454819,1.673937,2.251634,-0.207565,-1.481880,0
1511,0.214231,0.998568,0.633114,-0.000373,-0.915569,0
1512,0.149022,1.797717,3.616090,-0.000129,-0.742007,0
1513,0.348461,1.250888,2.428040,-0.157432,-1.175221,0
1514,0.710454,1.403109,2.941290,-0.000000,-2.044031,0
1515,0.144441,1.516462,3.192191,-0.000127,-0.728594,0
1516,0.327076,1.398782,3.460625,-0.298903,-1.129176,0
1517,0.937219,1.242954,0.245989,-0.199308,-0.142495,0
1518,0.458959,1.036577,2.068974,-0.488230,-0.075999,0
1519,0.470116,1.370041,2.521919,-0.224539,-0.046593,0
1520,0.449152,1.897880,2.829234,-0.358068,-1.451643,0
1521,0.852817,0.563186,3.285972,-0.000000,-2.282688,0
1522,0.465481,1.453832,3.566660,-0.994238,-1.483638,1
1523,0.630530,0.545687,4.804370,-0.000000,-1.807238,0
1524,0.731902,0.774412,2.892607,-0.000000,-2.051772,0
1525,0.245292,1.589135,0.778718,-0.000027,-1.039268,0
1526,0.360304,1.648619,0.552702,-0.000204,-1.295366,0
1527,0.922759,1.016466,4.014903,-0.000000,-2.442517,0
1528,0.511322,1.639561,3.454530,-0.918650,-1.590260,1
1529,0.723010,1.896915,0.256055,-0.021229,-2.045146,0
1530,0.551761,0.843059,3.672568,-0.000000,-1.689793,0
1531,0.840133,0.695230,1.687555,-0.000000,-2.303702,0
1532,0.493444,1.190565,2.238450,-0.480968,-0.175684,0
1533,0.524116,1.423475,1.636133,-0.175407,-0.078118,0
1534,0.734912,1.808604,0.875744,-0.106958,-0.081496,0
1535,0.872118,0.765531,3.583567,-0.000000,-2.340106,0
1536,0.910856,1.356912,0.371503,-0.213302,-0.149842,0
1537,0.950499,1.677596,3.630443,-0.000000,-2.486462,0
1538,0.653857,1.542423,3.765206,-0.000000,-1.934400,0
1539,0.965021,1.687897,3.162524,-0.000000,-2.540440,0
1540,0.854260,1.982252,0.609763,-0.060846,-0.113643,0
1541,0.639276,1.807518,1.529055,-0.131711,-0.085986,0
1542,0.318331,0.670131,2.624771,-0.517583,-0.008724,0
1543,0.166937,1.920337,2.288242,-0.000020,-0.849640,0
1544,0.601234,1.621602,1.932048,-0.167121,-0.062329,0
1545,0.200757,1.592145,1.366741,-0.000023,-0.933245,0
1546,0.368028,1.945743,1.452382,-0.000840,-1.286455,0
1547,0.654382,0.523225,2.795136,-0.000000,-1.933685,0
1548,0.264731,1.664086,3.267649,-0.005401,-1.008675,0
1549,0.410463,0.562918,2.241347,-0.000160,-1.359004,0
1550,0.815454,1.344429,2.745291,-0.000000,-2.317135,0
1551,0.865059,0.692339,3.511474,-0.000000,-2.324853,0
1552,0.699583,0.829858,3.529913,-0.000000,-2.012093,0
1553,0.332374,1.590712,3.929103,-0.380205,-1.150505,0
1554,0.922867,1.576887,2.160024,-0.000000,-2.574954,0
1555,0.445207,1.137722,3.952013,-0.004239,-1.429617,0
1556,0.920660,1.306207,4.334826,-0.000000,-2.409360,0
1557,0.601095,1.019015,2.411401,-0.001898,-1.812442,0
1558,0.290811,1.129845,1.065660,-0.003029,-1.080515,0
1559,0.963626,1.336668,2.892495,-0.000000,-2.538051,0
1560,0.985266,0.839499,0.698458,-0.000000,-2.864239,0
1561,0.226529,1.017633,4.643890,-0.235826,-0.851911,0
1562,0.973692,0.724327,0.369630,-0.000000,-2.818820,0
1563,0.918673,1.233985,1.946887,-0.000000,-2.563549,0
1564,0.707780,1.414481,3.537436,-0.000000,-2.041451,0
1565,0.665627,0.671584,1.331802,-0.000000,-1.945356,0
1566,0.325053,0.699525,0.951589,-0.414503,-1.529553,0
1567,0.677860,1.460451,0.250916,-0.194976,-1.974546,0
1568,0.473393,1.146848,3.656026,-0.007306,-1.497034,0
1569,0.450690,1.730350,4.515926,-0.023000,-1.448098,0
1570,0.949007,1.589140,1.324211,-0.020335,-2.730316,0
1571,0.403300,1.218821,3.939631,-0.974100,-1.331266,1
1572,0.480204,0.777764,0.712827,-0.400733,-0.032339,0
1573,0.534893,0.846481,1.836021,-0.192900,-1.673497,0
1574,0.481210,0.960992,4.249548,-0.000000,-1.507090,0
1575,0.319408,1.796989,2.438463,-0.003927,-1.162059,0
1576,0.678709,1.769926,2.976406,-0.000365,-1.983521,0
1577,0.396605,1.456777,1.310059,-0.011663,-1.335545,0
1578,0.454454,1.838120,1.987109,-0.044599,-1.481636,0
1579,0.455470,0.886905,1.271800,-0.471780,-0.082538,0
1580,0.665475,0.928748,4.998058,-0.000000,-1.844145,0
1581,0.531823,0.753349,3.576813,-0.000000,-1.645354,0
1582,0.737955,1.932658,0.957065,-0.431650,-2.067008,0
1583,0.510974,1.502278,1.303632,-0.133929,-1.607742,0
1584,0.452905,0.859568,3.476460,-0.000037,-1.455600,0
1585,0.160021,1.675197,2.313849,-0.000031,-0.829581,0
1586,0.560760,1.657026,1.216211,-0.130568,-1.722588,0
1587,0.306291,1.576421,0.355974,-0.000051,-1.192314,0
1588,0.840325,1.467178,4.269576,-0.000000,-2.228565,0
1589,0.824592,0.776401,1.978902,-0.000000,-2.275047,0
1590,0.910311,0.602780,3.651940,-0.000000,-2.496107,0
1591,0.713458,0.907830,4.558512,-0.000000,-1.936226,0
1592,0.658874,0.825748,4.171546,-0.000000,-1.842132,0
1593,0.592679,1.112880,1.781017,-0.377982,-0.023667,0
1594,0.543992,1.902122,3.634994,-0.092006,-1.685242,0
1595,0.817419,0.700458,0.975917,-0.000000,-2.231955,0
1596,0.718459,0.722416,4.804555,-0.000000,-1.942042,0
1597,0.144185,0.672711,3.980207,-0.004784,-0.630138,0
1598,0.791360,1.147199,2.003141,-0.000000,-2.137155,0
1599,0.784045,1.534245,1.110228,-0.283686,-3.218756,0
1600,0.706061,1.378720,1.556261,-0.347020,-0.082862,0
1601,0.959206,0.841001,4.902145,-0.000000,-2.769337,0
1602,0.888656,0.805568,4.343668,-0.000000,-2.375843,0
1603,0.118285,1.712619,0.696160,-0.000001,-0.822194,0
1604,0.303946,1.842823,1.271666,-0.000146,-1.165015,0
1605,0.276695,1.442599,2.060944,-0.001954,-1.063119,0
1606,0.139485,0.650001,1.335394,-0.003291,-0.620616,0
1607,0.255420,0.955534,0.365671,-0.001465,-0.997935,0
1608,0.513765,1.591731,4.721251,-0.000000,-1.594182,0
1609,0.276578,1.075964,1.924319,-0.018133,-1.031541,0
1610,0.666823,0.780435,1.142400,-0.001465,-1.946679,0
1611,0.814505,1.513548,2.656021,-0.000000,-2.258805,0
1612,0.927105,1.720742,2.907632,-0.000000,-2.513773,0
1613,0.561677,0.641361,2.761820,-0.000000,-1.715702,0
1614,0.938794,0.789819,2.681649,-0.000000,-2.468698,0
1615,0.172681,0.794827,3.895036,-0.018062,-0.717797,0
1616,0.726991,0.609604,0.177020,-0.000076,-2.051444,0
1617,0.446351,1.982177,0.436178,-0.000216,-1.505516,0
1618,0.222533,1.424059,3.481063,-0.004917,-0.909291,0
1619,0.311851,0.893922,4.360579,-0.992858,-1.082705,1
1620,0.889323,1.078750,3.838905,-0.000000,-2.370888,0
1621,0.216694,0.557844,2.438260,-0.154816,-0.821437,0
1622,0.434851,0.720598,0.132845,-0.455079,-0.064040,0
1623,0.525274,1.374320,0.192582,-0.014943,-1.657575,0
1624,0.220788,1.420075,0.711886,-0.000024,-0.991710,0
1625,0.290967,1.828999,3.465414,-0.013040,-1.069558,0
1626,0.352781,1.281992,2.286827,-0.109204,-1.209187,0
1627,0.448335,0.682549,4.577348,-0.000000,-1.406646,0
1628,0.681402,1.539422,0.771957,-0.114679,-0.080899,0
1629,0.931762,1.188039,3.118668,-0.000000,-2.451130,0
1630,0.140889,1.488043,3.955376,-0.000309,-0.699416,0
1631,0.164544,1.171992,2.488821,-0.000369,-0.778515,0
1632,0.229076,0.585350,3.602646,-0.291771,-0.867617,0
1633,0.251341,1.560890,3.369232,-0.006842,-0.970461,0
1634,0.781103,1.942302,2.342132,-0.013626,-2.113706,0
1635,0.884202,0.836006,0.063755,-0.014858,-2.494903,0
1636,0.421967,1.421999,4.843790,-0.000345,-1.376248,0
1637,0.247295,0.667992,3.085944,-0.335841,-0.061466,0
1638,0.663889,1.875415,4.538886,-0.000000,-1.925877,0
1639,0.141376,0.895953,1.795826,-0.000478,-0.681436,0
1640,0.302390,1.204817,1.804322,-0.011647,-1.093335,0
1641,0.885430,1.223563,3.669960,-0.000000,-2.374158,0
1642,0.642085,1.405022,0.623543,-0.130747,-0.025364,0
1643,0.125652,0.622958,0.996147,-0.001800,-0.622432,0
1644,0.178965,1.721911,1.385068,-0.000009,-0.913960,0
1645,0.532565,1.780094,3.740411,-0.010416,-1.656986,0
1646,0.314488,1.335767,2.953341,-0.084006,-1.095694,0
1647,0.390346,0.963195,3.740979,-0.225591,-1.282602,0
1648,0.892477,0.778852,4.157051,-0.000000,-2.381388,0
1649,0.769781,1.458904,0.105113,-0.098183,-0.127624,0
1650,0.723883,1.642666,0.907724,-0.107767,-0.103682,0
1651,0.643744,1.245989,0.068928,-0.126398,-0.027533,0
1652,0.322581,1.378530,2.680887,-0.049222,-1.149268,0
1653,0.179486,1.301559,0.002398,-0.000004,-0.925599,0
1654,0.527083,1.461583,4.990362,-0.000000,-1.625420,0
1655,0.545937,1.946711,0.168072,-0.000589,-1.721973,0
1656,0.908355,1.604160,1.771159,-0.000007,-2.554746,0
1657,0.557656,1.668469,4.416628,-0.000000,-1.705320,0
1658,0.469216,1.678498,2.023264,-0.136372,-1.493577,0
1659,0.810661,1.738837,1.867841,-0.287794,-2.221438,0
1660,0.509410,1.834489,3.397347,-0.994509,-1.585042,1
1661,0.252513,1.996527,2.240022,-0.000194,-1.018254,0
1662,0.217264,1.909237,4.714264,-0.006978,-0.894912,0
1663,0.918207,0.561775,4.729336,-0.000000,-2.630615,0
1664,0.671155,1.416197,4.050436,-0.000000,-1.969852,0
1665,0.920713,1.391256,3.503081,-0.000000,-2.436938,0
1666,0.663216,1.353669,3.915189,-0.000000,-1.946984,0
1667,0.556933,0.591152,1.415394,-0.000002,-1.715667,0
1668,0.196148,1.503971,0.059692,-0.000002,-0.986045,0
1669,0.787851,1.136553,4.169913,-0.000000,-2.068717,0
1670,0.912860,0.563797,2.285366,-0.000000,-2.500867,0
1671,0.641147,0.815925,1.635187,-0.000233,-1.906302,0
1672,0.718249,1.772735,3.793368,-0.000000,-2.049331,0
1673,0.371818,0.765096,4.829675,-0.000000,-1.223999,0
1674,0.356742,0.857406,4.753375,-0.000045,-1.178946,0
1675,0.706121,0.856241,0.554674,-0.594693,-0.033853,0
1676,0.287439,1.873067,3.517433,-0.011059,-1.072427,0
1677,0.258748,1.131364,2.932276,-0.043826,-0.974569,0
1678,0.153853,0.600319,2.566019,-0.007355,-0.684814,0
1679,0.865553,0.960520,2.426356,-0.000000,-2.488232,0
1680,0.866849,0.639900,3.929260,-0.000000,-2.323929,0
1681,0.270194,1.049904,4.551469,-0.330726,-0.025875,0
1682,0.438045,1.118458,4.415636,-0.000008,-1.405963,0
1683,0.866602,1.468463,2.734279,-0.000000,-2.453435,0
1684,0.330866,0.902573,4.734567,-0.081415,-1.131828,0
1685,0.123696,0.865673,0.946698,-0.000110,-0.655727,0
1686,0.692722,1.815500,4.485896,-0.000000,-1.948091,0
1687,0.122804,0.815959,4.984998,-0.001608,-0.617431,0
1688,0.652068,0.549901,1.444491,-0.000000,-1.934420,0
1689,0.993076,0.817110,4.085824,-0.000000,-2.894214,0
1690,0.432575,1.650827,4.660897,-0.019310,-1.397961,0
1691,0.541508,0.971805,0.760213,-0.489319,-0.763413,0
1692,0.620706,1.545915,2.006869,-0.269963,-2.097147,0
1693,0.610439,0.547719,2.774989,-0.000000,-1.837404,0
1694,0.893708,0.993527,2.174389,-0.000000,-2.440617,0
1695,0.412750,1.578568,3.776667,-0.318787,-0.156873,0
1696,0.402542,0.851495,0.955088,-0.242962,-0.153210,0
1697,0.781022,0.617103,3.988864,-0.000000,-2.079038,0
1698,0.830399,0.788499,3.621909,-0.000000,-2.196683,0
1699,0.497391,0.816199,2.823668,-0.000058,-1.570846,0
1700,0.908597,1.601305,2.215049,-0.000000,-2.526453,0
1701,0.387820,1.748892,0.242150,-0.000102,-1.370687,0
1702,0.604385,1.028078,4.560248,-0.000000,-1.770633,0
1703,0.487613,1.594571,3.402000,-0.988965,-1.551315,1
1704,0.834156,1.898488,3.804414,-0.000000,-2.218160,0
1705,0.962000,1.639534,2.864536,-0.000000,-2.552715,0
1706,0.813040,1.041355,0.232013,-0.287584,-0.109930,0
1707,0.300437,1.069609,2.738974,-0.256835,-1.076067,0
1708,0.568912,0.519464,0.108915,-0.002286,-1.750453,0
1709,0.276562,0.855407,3.943828,-0.422891,-0.025844,0
1710,0.795898,1.744265,3.611301,-0.000000,-2.179777,0
1711,0.630901,0.871349,0.297844,-0.341990,-0.030116,0
1712,0.571049,1.595057,3.832657,-0.000002,-1.746242,0
1713,0.847504,1.812265,4.578488,-0.000000,-2.254151,0
1714,0.717702,0.598674,4.234354,-0.000000,-1.941476,0
1715,0.512128,0.675269,2.683007,-0.000000,-1.589159,0
1716,0.674639,1.818962,3.045761,-0.000316,-1.970075,0
1717,0.866052,0.625363,2.099618,-0.000000,-2.488587,0
1718,0.262852,0.611617,4.546707,-0.152155,-0.945291,0
1719,0.698235,0.755157,0.864982,-0.001326,-2.000639,0
1720,0.852813,0.571868,4.762847,-0.000000,-2.412970,0
1721,0.858593,1.992594,3.388010,-0.000000,-2.444122,0
1722,0.947166,1.786237,4.029191,-0.000000,-2.475312,0
1723,0.559823,0.602844,2.505640,-0.000000,-1.710949,0
1724,0.841897,1.757627,1.494067,-0.257963,-0.208800,0
1725,0.905850,1.299457,3.402745,-0.000000,-2.445594,0
1726,0.634136,1.735430,3.705441,-0.000000,-1.888629,0
1727,0.317333,1.485812,0.032926,-0.000047,-1.203645,0
1728,0.145760,0.508752,3.551439,-0.000313,-0.636497,0
1729,0.719114,0.865922,4.317308,-0.000000,-1.944474,0
1730,0.159909,1.924110,3.470400,-0.000107,-0.791333,0
1731,0.570799,0.513569,2.219111,-0.000000,-1.745513,0
1732,0.104295,0.803207,3.115581,-0.000704,-0.539317,0
1733,0.658232,1.303537,3.694003,-0.000000,-1.940662,0
1734,0.514334,1.869879,1.139900,-0.011231,-1.626269,0
1735,0.138110,1.106196,3.094487,-0.000529,-0.668019,0
1736,0.547288,0.845121,2.384891,-0.000203,-1.686934,0
1737,0.515842,1.657223,4.563770,-0.000000,-1.602312,0
1738,0.815436,1.200976,1.674927,-0.000118,-2.225287,0
1739,0.535914,1.989680,1.109683,-0.010734,-1.688406,0
1740,0.655650,0.586847,4.223787,-0.000000,-1.837028,0
1741,0.294735,0.761640,3.017015,-0.562115,-0.708345,0
1742,0.521663,0.672359,4.009872,-0.000000,-1.611797,0
1743,0.988914,1.376648,1.109230,-0.001273,-2.880422,0
1744,0.424716,0.862341,0.542423,-0.222162,-0.082971,0
1745,0.651701,0.685938,1.180343,-0.000011,-1.939921,0
1746,0.374096,0.878798,0.573528,-0.374269,-1.270973,0
1747,0.592531,0.762151,4.347782,-0.000000,-1.753260,0
1748,0.465154,1.260665,2.145865,-0.203582,-0.204723,0
1749,0.107649,0.543219,4.783549,-0.000010,-0.543231,0
1750,0.982702,1.235513,4.691325,-0.000000,-2.852437,0
1751,0.951418,1.218483,4.951412,-0.000000,-2.742277,0
1752,0.874379,1.571020,2.645276,-0.000000,-2.393407,0
1753,0.577427,1.569625,3.400181,-0.000610,-1.776552,0
1754,0.945985,1.419183,2.887186,-0.000000,-2.493463,0
1755,0.373319,1.681031,3.060525,-0.139327,-1.276643,0
1756,0.284154,1.644121,1.023023,-0.000095,-1.103949,0
1757,0.429058,0.970275,2.629712,-0.437949,-0.029839,0
1758,0.391157,1.752143,4.147252,-0.338495,-0.015318,0
1759,0.456731,0.848976,0.971203,-0.443508,-0.082578,0
1760,0.932285,1.948408,0.446544,-0.035618,-0.002689,0
1761,0.282942,1.488834,2.192028,-0.002416,-1.070978,0
1762,0.401741,1.782050,3.432001,-0.234576,-0.022008,0
1763,0.388148,1.434942,4.909621,-0.038244,-1.278226,0
1764,0.458484,1.810780,1.182614,-0.005057,-1.498814,0
1765,0.264390,1.977800,0.620923,-0.000008,-1.109169,0
1766,0.589125,1.395664,0.567334,-0.192252,-1.779491,0
1767,0.978267,1.540882,0.455058,-0.308094,-1.422795,0
1768,0.234259,1.406192,4.803260,-0.083621,-0.894505,0
1769,0.901048,0.558742,0.636919,-0.000000,-2.560891,0
1770,0.754736,1.001276,1.103757,-0.136315,-2.085316,0
1771,0.247871,0.699382,0.094368,-0.041992,-0.922909,0
1772,0.868946,1.065943,3.225171,-0.000000,-2.339988,0
1773,0.441763,1.985051,3.503221,-0.229301,-0.146754,0
1774,0.207971,0.720420,1.989296,-0.091994,-0.816288,0
1775,0.605765,1.226796,4.388548,-0.000000,-1.810152,0
1776,0.961702,0.570521,0.936753,-0.000000,-2.773883,0
1777,0.390138,1.934165,0.862286,-0.000285,-1.364028,0
1778,0.997679,1.214518,1.391197,-0.000000,-2.894935,0
1779,0.782247,0.732873,2.462544,-0.000000,-2.171423,0
1780,0.801379,1.913475,2.247312,-0.007402,-2.174288,0
1781,0.426864,1.169061,4.594806,-0.000028,-1.375579,0
1782,0.631265,1.091623,2.312908,-0.003643,-1.875569,0
1783,0.675600,0.825693,2.793797,-0.000000,-1.980745,0
1784,0.554329,1.519872,2.304331,-0.214632,-0.719652,0
1785,0.495229,0.647409,4.094508,-0.000000,-1.555889,0
1786,0.910434,1.228444,1.470049,-0.000000,-2.593588,0
1787,0.364220,1.150253,4.461317,-0.644356,-1.224527,0
1788,0.782018,1.899300,0.872934,-0.096000,-0.121778,0
1789,0.807707,1.379209,0.973728,-0.291390,-0.098112,0
1790,0.684035,0.895678,3.794197,-0.000000,-1.890406,0
1791,0.870220,0.982183,0.841479,-0.000388,-2.442328,0
1792,0.501712,0.803844,2.541071,-0.000577,-1.577959,0
1793,0.873733,1.647211,2.802589,-0.000000,-2.447679,0
1794,0.896453,1.838302,3.322267,-0.000000,-2.483263,0
1795,0.355117,1.482766,3.737436,-0.282684,-0.216558,0
1796,0.576830,1.316709,2.126154,-0.411369,-0.084396,0
1797,0.238271,1.569845,1.102546,-0.000045,-1.007011,0
1798,0.402289,1.458754,3.991925,-0.835086,-1.331699,1
1799,0.943121,1.919426,1.368279,-0.560226,-2.710000,0
1800,0.178164,1.535249,0.109156,-0.000002,-0.942501,0
1801,0.782835,0.765728,2.807852,-0.000000,-2.092217,0
1802,0.923418,1.790596,1.140087,-0.307873,-0.609350,0
1803,0.363832,1.180417,4.904551,-0.040880,-1.216530,0
1804,0.953907,1.642588,3.486163,-0.000000,-2.496868,0
1805,0.735629,0.680330,0.560716,-0.000083,-2.074515,0
1806,0.459865,1.593564,1.818147,-0.090913,-1.480878,0
1807,0.888058,1.080186,0.044561,-0.228023,-0.100188,0
1808,0.223014,1.379612,0.839006,-0.000040,-0.988688,0
1809,0.221001,1.368785,2.859165,-0.001608,-0.910106,0
1810,0.796642,1.414665,2.147891,-0.000015,-2.152999,0
1811,0.982913,0.810412,0.145561,-0.000026,-2.856548,0
1812,0.972291,1.775557,1.044547,-0.247739,-0.152728,0
1813,0.606771,1.165960,4.156721,-0.000000,-1.827193,0
1814,0.594295,1.630876,1.307629,-0.145238,-0.211830,0
1815,0.370176,1.937264,4.390824,-0.309622,-0.059924,0
1816,0.265426,0.687331,0.825708,-0.406390,-0.953502,0
1817,0.903448,1.378611,4.896471,-0.000000,-2.581774,0
1818,0.404664,1.796805,3.210712,-0.383919,-1.334750,0
1819,0.779940,1.441144,1.703503,-0.442786,-2.112252,0
1820,0.725989,1.624621,3.197703,-0.000000,-2.055082,0
1821,0.765152,1.425934,4.486766,-0.000000,-2.002197,0
1822,0.579987,1.065749,2.017605,-0.860135,-1.771966,1
1823,0.465519,0.948775,3.130251,-0.037993,-1.481388,0
1824,0.255315,0.779735,3.830375,-0.379763,-0.071798,0
1825,0.180794,0.605722,2.609258,-0.026261,-0.723648,0
1826,0.359847,1.947525,4.779696,-0.365533,-0.037521,0
1827,0.193001,1.219998,4.040163,-0.010779,-0.794317,0
1828,0.130821,0.873164,4.233607,-0.002302,-0.622172,0
1829,0.273625,1.524279,3.801930,-0.037104,-0.998439,0
1830,0.457953,0.929202,4.929965,-0.000000,-1.460401,0
1831,0.577715,1.906002,4.155036,-0.000000,-1.766346,0
1832,0.141143,1.026846,0.898933,-0.000038,-0.750736,0
1833,0.682671,0.828111,4.796371,-0.000000,-1.872826,0
1834,0.659634,1.487790,0.606691,-0.182642,-0.104565,0
1835,0.853916,1.133223,2.737040,-0.000000,-2.451048,0
1836,0.512289,1.988751,0.527641,-0.000907,-1.627450,0
1837,0.256240,1.223022,4.903124,-0.306999,-0.198807,0
1838,0.383588,1.923853,1.894277,-0.003580,-1.307885,0
1839,0.990080,1.981939,3.619454,-0.000000,-2.615995,0
1840,0.677998,0.983516,1.025577,-0.582063,-2.849700,0
1841,0.912788,1.732990,2.064078,-0.000000,-2.550736,0
1842,0.575873,0.833025,1.282399,-0.670487,-1.766810,0
1843,0.178554,1.412571,2.444537,-0.000165,-0.844814,0
1844,0.231625,1.705724,3.653978,-0.003158,-0.937081,0
1845,0.860387,1.211277,3.650585,-0.000000,-2.307990,0
1846,0.847068,1.305489,3.665762,-0.000000,-2.259007,0
1847,0.552383,0.537328,2.133824,-0.000000,-1.689382,0
1848,0.849806,0.592657,4.433142,-0.000000,-2.270323,0
1849,0.567059,0.524180,0.601875,-0.000038,-1.745792,0
1850,0.389935,1.620693,3.304908,-0.245482,-0.001202,0
1851,0.793014,0.614477,1.739188,-0.000000,-2.196873,0
1852,0.515280,0.705161,3.510382,-0.000000,-1.595760,0
1853,0.255850,1.928476,1.182403,-0.000027,-1.079685,0
1854,0.120326,1.809165,3.407036,-0.000033,-0.689819,0
1855,0.406607,1.351785,0.484178,-0.002916,-1.388639,0
1856,0.627450,0.786655,4.932750,-0.000000,-1.797889,0
1857,0.767562,0.586783,0.262823,-0.000000,-2.093889,0
1858,0.176263,1.048643,0.546913,-0.000057,-0.850969,0
1859,0.256718,0.544391,4.152853,-0.115483,-0.914067,0
1860,0.366524,1.615057,2.310768,-0.022670,-1.266168,0
1861,0.864242,0.540310,1.271833,-0.000000,-2.389989,0
1862,0.896643,0.533802,0.165760,-0.000000,-2.543422,0
1863,0.160932,1.964710,2.658476,-0.000028,-0.832766,0
1864,0.675172,1.279417,2.318556,-0.004451,-1.979772,0
1865,0.438469,0.836633,3.881775,-0.000000,-1.399770,0
1866,0.435629,1.989838,3.562452,-0.219681,-0.107118,0
1867,0.797154,1.999920,2.548251,-0.000019,-2.142843,0
1868,0.968431,0.987146,0.894642,-0.000000,-2.799898,0
1869,0.876715,1.936682,4.510880,-0.000000,-2.352613,0
1870,0.526317,1.834242,3.090915,-0.262885,-0.444471,0
1871,0.742918,1.136707,2.768588,-0.000000,-2.077165,0
1872,0.128221,1.173377,0.776630,-0.000008,-0.754285,0
1873,0.842666,0.526167,2.404294,-0.000000,-2.415673,0
1874,0.802840,1.622153,2.256388,-0.000049,-2.173470,0
1875,0.603215,1.804838,2.537939,-0.239916,-1.435865,0
1876,0.567818,1.330025,3.305828,-0.000085,-1.746108,0
1877,0.889601,1.164988,2.474074,-0.000000,-2.532525,0
1878,0.859567,1.443760,0.175889,-0.057430,-0.400505,0
1879,0.136699,1.515744,1.371271,-0.000006,-0.798892,0
1880,0.669240,1.063724,4.298328,-0.000000,-1.860561,0
1881,0.451748,1.552999,0.688039,-0.003958,-1.493118,0
1882,0.134643,1.433305,0.569392,-0.000002,-0.839695,0
1883,0.628059,0.607983,4.126048,-0.000000,-1.804645,0
1884,0.712153,1.704279,0.293655,-0.074305,-2.030807,0
1885,0.125915,1.169616,1.313597,-0.000018,-0.730848,0
1886,0.497368,0.720814,0.960775,-0.981125,-1.569477,1
1887,0.705150,1.568964,0.454476,-0.294240,-2.016906,0
1888,0.527881,0.935880,2.966002,-0.000025,-1.641824,0
1889,0.348034,1.993298,2.463434,-0.005622,-1.212466,0
1890,0.582256,1.705443,2.436123,-0.205591,-0.782516,0
1891,0.803676,0.805766,1.814207,-0.000000,-2.224247,0
1892,0.245318,0.545702,3.998718,-0.141476,-0.913895,0
1893,0.657552,0.848830,0.581093,-0.563071,-0.025260,0
1894,0.690650,1.667316,2.522113,-0.045350,-1.997328,0
1895,0.488346,1.852881,2.675557,-0.200119,-0.054916,0
1896,0.283562,1.620740,0.147902,-0.000014,-1.147320,0
1897,0.192542,1.926478,2.247327,-0.000037,-0.913308,0
1898,0.672289,1.889605,3.450764,-0.000000,-1.965504,0
1899,0.140729,1.061955,1.783223,-0.000129,-0.720453,0
1900,0.692882,0.664551,4.440851,-0.000000,-1.898010,0
1901,0.955767,1.726710,2.131061,-0.000000,-2.688842,0
1902,0.692230,0.557074,4.620686,-0.000000,-1.893694,0
1903,0.223495,1.954573,2.156208,-0.000072,-0.982013,0
1904,0.654466,1.954299,3.503708,-0.000001,-1.933025,0
1905,0.201700,0.675023,2.346920,-0.072417,-0.809591,0
1906,0.463524,0.671936,1.081527,-0.977798,-1.478261,1
1907,0.272516,0.789805,0.933321,-0.088851,-0.988417,0
1908,0.514184,0.845548,2.844072,-0.000022,-1.600754,0
1909,0.694726,1.705815,0.518490,-0.118779,-2.005469,0
1910,0.165930,0.519639,4.987632,-0.000001,-0.713001,0
1911,0.152322,1.750417,0.735639,-0.000001,-0.884201,0
1912,0.492488,0.842909,3.745698,-0.000000,-1.547796,0
1913,0.775256,1.681716,4.433731,-0.000000,-2.015973,0
1914,0.281940,0.678956,1.902246,-0.351313,-0.450019,0
1915,0.372820,0.528119,3.698662,-0.000000,-1.239844,0
1916,0.613049,1.762848,2.357901,-0.211208,-1.127983,0
1917,0.204731,1.299108,4.021401,-0.010067,-0.848922,0
1918,0.632775,1.442479,2.909660,-0.001583,-1.876583,0
1919,0.926294,1.928836,3.142084,-0.000000,-2.476307,0
1920,0.997796,1.342929,1.060924,-0.000631,-2.916341,0
1921,0.778332,1.206447,3.279952,-0.000000,-2.119857,0
1922,0.369211,1.881412,4.002000,-0.282426,-0.013756,0
1923,0.361660,1.966337,2.512093,-0.009954,-1.263515,0
1924,0.321117,0.640304,0.771471,-0.990549,-1.602201,1
1925,0.841052,1.626340,2.954569,-0.000000,-2.416698,0
1926,0.862204,0.805250,1.909382,-0.000000,-2.348338,0
1927,0.370883,1.647021,2.581818,-0.045935,-1.278421,0
1928,0.151311,1.124465,1.697538,-0.000087,-0.761041,0
1929,0.288463,1.188086,4.239429,-0.330830,-0.052174,0
1930,0.175061,1.599862,1.777373,-0.000024,-0.865419,0
1931,0.629370,1.264297,2.782280,-0.000304,-1.863902,0
1932,0.809149,1.930135,4.059953,-0.000000,-2.124982,0
1933,0.411763,1.104628,3.728530,-0.699020,-1.364159,0
1934,0.685218,1.321413,2.524130,-0.000159,-2.001123,0
1935,0.793165,1.348314,1.846098,-0.003841,-2.149528,0
1936,0.797324,1.909772,2.654428,-0.000001,-2.170506,0
1937,0.170685,1.295947,2.246014,-0.000173,-0.815315,0
1938,0.730941,1.954169,4.167135,-0.000000,-2.046404,0
1939,0.197554,1.042733,3.556041,-0.018925,-0.816082,0
1940,0.323694,0.750635,2.886939,-0.449717,-0.002921,0
1941,0.938412,1.852369,3.237204,-0.000000,-2.461665,0
1942,0.986163,1.695649,4.894020,-0.000000,-2.865468,0
1943,0.586181,1.520514,1.278284,-0.148936,-0.186183,0
1944,0.492478,1.760646,3.043922,-0.248961,-0.038543,0
1945,0.394853,1.951936,4.781883,-0.985238,-1.298830,1
1946,0.523061,1.453322,2.792844,-0.495962,-0.218401,0
1947,0.347975,0.583139,3.131601,-0.002380,-1.165395,0
1948,0.282377,1.158039,1.847966,-0.009600,-1.050665,0
1949,0.340528,1.844173,2.518841,-0.007459,-1.193107,0
1950,0.270815,0.565117,2.271248,-0.465102,-0.026015,0
1951,0.956138,1.273516,1.485444,-0.000000,-2.754771,0
1952,0.720521,1.153583,2.907552,-0.000000,-2.049903,0
1953,0.992287,1.568889,2.139583,-0.000000,-2.804903,0
1954,0.590127,1.406076,3.029318,-0.015612,-1.777861,0
1955,0.511648,1.504322,3.207186,-0.985661,-1.591837,1
1956,0.470631,1.847383,3.132854,-0.227499,-0.046639,0
1957,0.241511,0.978449,3.151170,-0.110377,-0.903444,0
1958,0.459212,1.485583,0.165511,-0.001447,-1.505626,0
1959,0.551557,1.207757,3.722259,-0.000000,-1.685113,0
1960,0.566730,1.713131,4.103349,-0.000000,-1.733312,0
1961,0.868376,1.454312,2.454243,-0.000000,-2.365138,0
1962,0.747693,1.557470,4.622274,-0.000000,-1.981537,0
1963,0.862271,0.863723,0.542466,-0.000299,-2.411575,0
1964,0.951543,1.648634,1.069670,-0.253616,-0.088431,0
1965,0.426053,1.815379,4.980739,-0.002497,-1.368175,0
1966,0.134217,0.556315,4.987120,-0.000000,-0.634186,0
1967,0.841663,1.394193,3.316547,-0.000000,-2.275732,0
1968,0.531692,1.972679,3.389849,-0.982398,-1.660301,1
1969,0.919437,0.975378,1.315510,-0.000000,-2.626556,0
1970,0.239682,0.860358,4.252909,-0.331820,-0.141982,0
1971,0.316879,1.831533,1.773798,-0.000665,-1.180793,0
1972,0.953278,0.732972,1.806831,-0.000000,-2.643093,0
1973,0.720599,0.598747,3.228696,-0.000000,-2.034343,0
1974,0.745986,0.618217,1.054312,-0.000000,-2.083253,0
1975,0.644031,1.957801,2.367755,-0.184222,-0.398669,0
1976,0.407714,0.563537,1.883984,-0.005723,-1.348455,0
1977,0.955001,1.944143,2.504062,-0.000000,-2.650781,0
1978,0.682889,1.565590,0.191602,-0.077613,-1.991410,0
1979,0.965129,0.634564,2.690245,-0.000000,-2.545483,0
1980,0.781908,0.611897,4.975332,-0.000000,-2.076140,0
1981,0.934130,1.913201,4.877435,-0.000000,-2.683849,0
1982,0.719939,1.367456,2.783755,-0.000000,-2.042936,0
1983,0.661091,1.024793,2.338768,-0.000008,-1.936261,0
1984,0.898120,0.644115,1.661823,-0.000000,-2.501292,0
1985,0.181321,1.649904,3.692040,-0.000607,-0.828285,0
1986,0.286900,1.764980,4.565799,-0.130569,-1.031148,0
1987,0.612674,1.923463,4.069711,-0.000000,-1.845965,0
1988,0.532409,1.130451,1.000378,-0.166813,-0.175144,0
1989,0.317033,1.860385,4.087363,-0.116752,-1.113327,0
1990,0.714683,0.828121,3.611422,-0.000000,-1.944799,0
1991,0.589593,0.662422,0.135170,-0.923047,-2.100630,1
1992,0.432352,1.442274,3.072751,-0.240627,-0.062061,0
1993,0.341678,1.311723,4.963957,-0.988492,-1.158191,1
1994,0.162525,0.929961,1.376572,-0.000371,-0.768820,0
1995,0.722452,1.314841,4.082150,-0.000000,-1.967817,0
1996,0.891266,1.016169,3.069086,-0.000000,-2.499562,0
1997,0.229647,1.186713,4.737898,-0.205019,-0.860525,0
1998,0.606473,1.107624,2.269833,-0.113469,-1.829690,0
1999,0.389877,1.148621,0.328125,-0.009058,-1.314740,0


==> results/AVP/constrained_oracle/variation/medium/cid_significance.csv <==
algo (subject: NSGA-II),p_value,effect
RS,0.001953125,1.0


==> results/AVP/constrained_oracle/variation/medium/combined_cid.csv <==
NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
200,0.26896137470412756,0.054778840657296955,200,0.22375308720679773,0.06426678918007393
400,0.2519562760336103,0.05308844631900932,400,0.15224976185700084,0.03477925582527967
600,0.24098610244950977,0.05267426006974091,600,0.12382133168052194,0.013604223795870465
800,0.2369475184312891,0.05407512146266735,800,0.11063454340382642,0.010920729302598858
1000,0.23555387311452533,0.05467203409969008,1000,0.10420058310154763,0.011955571159926081
1200,0.23448350631393655,0.05455436487022362,1200,0.0970142052836189,0.011835570001218137
1400,0.23396183243863505,0.05446542122468372,1400,0.08831069504023617,0.008863060798222662
1600,0.2320959372550296,0.05504929670011492,1600,0.0821550887838834,0.007610092956890375
1800,0.23195529945642748,0.05511455416385308,1800,0.07678029290110075,0.005768395043003639
2000,0.23152589994271225,0.05542348995731991,2000,0.07337246618443546,0.004246535249685159


==> results/AVP/constrained_oracle/variation/medium/overview_CID.csv <==
run,NSGA-II,RS
1,0.19033072312183183,0.07975950860955763
2,0.22815490348979903,0.07157241132727059
3,0.20096034877852947,0.0676084611747848
4,0.16271339849828764,0.0731560737329652
5,0.19346305148315623,0.07398899894080001
6,0.3121505685344758,0.06684801241134342
7,0.30235059899412564,0.0766240850025449
8,0.2883378095780975,0.07479458161930418
9,0.2615876824122725,0.07108097064505318
10,0.17520991453654672,0.07829155838073075


==> results/AVP/constrained_oracle/variation/small/cid_significance.csv <==
algo (subject: NSGA-II),p_value,effect
RS,0.009765625,0.91


==> results/AVP/constrained_oracle/variation/small/combined_cid.csv <==
NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
200,0.6455280731814739,0.2738670644430247,200,0.6192767682457185,0.2966083245524415
400,0.5148651419628676,0.20283641863972154,400,0.4249328685527593,0.19032814866960193
600,0.402218718375016,0.14450214413355028,600,0.3067781689208732,0.12362265220080158
800,0.3742669889494469,0.13864323387216385,800,0.2615088166967592,0.09282889206796223
1000,0.36787216465697314,0.1432684057200491,1000,0.25174283037374784,0.0920332099683772
1200,0.3641995414026852,0.14439554860686432,1200,0.23412778540491946,0.08018679007050736
1400,0.3513021983588612,0.15246315718191691,1400,0.21493326156185538,0.06302693505746812
1600,0.3407815019747348,0.1538752276459646,1600,0.19383572551993297,0.056591987889235515
1800,0.34020653291730746,0.15420980974607582,1800,0.18670967756874077,0.05543532701389896
2000,0.338469014535995,0.1553951591840884,2000,0.17126982821961162,0.035349644238860174


==> results/AVP/constrained_oracle/variation/small/overview_CID.csv <==
run,NSGA-II,RS
1,0.45256409380086426,0.13052474566825326
2,0.3277484948385498,0.22770147862849915
3,0.23443079230886066,0.13083978350846012
4,0.15417306846386775,0.20991320487267306
5,0.35889100846464383,0.17149289554223807
6,0.2856627917238466,0.1236334450708396
7,0.6768068849625508,0.1651016780100759
8,0.45487351824405303,0.16814489032917504
9,0.21943450006908496,0.19717306171150378
10,0.2201049924836282,0.18817309885439815


==> results/AVP/constrained_oracle/variation/vsmall/RS/run_2/all_testcases_run_2.csv <==
Index,Ego_HostVelGain,Other_Velocity_mps,Other_Time_s,Fitness_Critical adapted distance,Fitness_Velocity at critical distance,Critical
0,0.965472,1.953359,1.786491,-0.000005,-2.780094,0
1,0.532871,1.918426,3.445686,-0.987501,-1.664878,1
2,0.467516,1.692254,2.206196,-0.216529,-1.498033,0
3,0.252576,1.972298,3.045252,-0.001063,-0.990802,0
4,0.299090,1.398875,3.432311,-0.095151,-1.078554,0
5,0.301473,1.384513,0.084914,-0.000068,-1.172544,0
6,0.405341,0.676610,2.938071,-0.000628,-1.339098,0
7,0.561139,0.545142,3.925064,-0.000000,-1.697519,0
8,0.855261,1.108345,0.386226,-0.249439,-0.096175,0
9,0.612871,1.193765,0.989499,-0.207722,-2.422833,0
10,0.542424,1.016961,0.071255,-0.156519,-0.054984,0
11,0.513340,1.915249,0.829813,-0.003427,-1.623562,0
12,0.967542,1.561738,4.366635,-0.000000,-2.797153,0
13,0.150734,1.516500,3.619958,-0.000274,-0.741999,0
14,0.489844,0.780861,0.992220,-0.799343,-2.558846,1
15,0.396227,1.023774,1.324314,-0.306897,-0.051871,0
16,0.951851,1.496922,4.362975,-0.000000,-2.743683,0
17,0.387588,0.559171,2.293220,-0.000695,-1.275309,0
18,0.884884,1.405873,0.885532,-0.262646,-0.011153,0
19,0.951876,1.327211,0.706955,-0.305743,-0.102704,0
20,0.958078,0.633993,3.110611,-0.000000,-2.518400,0
21,0.836601,0.548877,2.289028,-0.000000,-2.394399,0
22,0.803147,1.113841,3.475663,-0.000000,-2.122812,0
23,0.929329,1.794785,0.793928,-0.096080,-2.971655,0
24,0.148553,0.739877,3.123216,-0.005462,-0.653313,0
25,0.708634,0.913664,4.591855,-0.000000,-1.927631,0
26,0.946577,1.343710,1.089056,-0.013606,-2.722041,0
27,0.479822,1.765450,3.864479,-0.958831,-1.530700,1
28,0.676547,0.862503,1.300644,-0.005360,-1.972978,0
29,0.481328,1.246560,3.816286,-0.002388,-1.518918,0
30,0.826326,1.592697,1.945897,-0.001847,-2.265821,0
31,0.719745,1.200163,1.214940,-0.350759,-0.068159,0
32,0.302621,0.960542,4.815857,-0.998788,-1.063746,1
33,0.138504,1.520105,1.922756,-0.000014,-0.770058,0
34,0.290421,1.222953,3.504773,-0.228412,-1.046487,0
35,0.818991,1.727991,3.269545,-0.000000,-2.326375,0
36,0.168101,1.067887,2.932386,-0.001758,-0.751494,0
37,0.925809,1.059605,4.198532,-0.000000,-2.439636,0
38,0.472120,1.856642,2.610932,-0.232234,-0.242375,0
39,0.248974,0.632000,0.975860,-0.745582,-0.914773,0
40,0.839847,1.185818,0.514627,-0.263592,-0.126436,0
41,0.652064,1.836784,0.161377,-0.005850,-1.935650,0
42,0.447531,1.737951,1.073532,-0.004177,-1.490997,0
43,0.981049,1.099979,4.890624,-0.000000,-2.846846,0
44,0.630802,0.807519,3.097730,-0.000000,-1.872832,0
45,0.200349,0.550999,0.903295,-0.068008,-0.808041,0
46,0.524467,1.463053,2.823891,-0.473890,-0.159953,0
47,0.780755,0.614145,1.378849,-0.000000,-2.112799,0
48,0.968189,1.217291,2.897924,-0.000000,-2.555303,0
49,0.975903,1.386118,1.592141,-0.000000,-2.819061,0
50,0.279630,1.444502,4.866043,-0.331424,-0.020805,0
51,0.802683,0.922693,0.103977,-0.865214,-2.982631,1
52,0.128717,1.005493,3.762679,-0.001178,-0.621827,0
53,0.159096,1.868685,4.336827,-0.000426,-0.745234,0
54,0.703378,1.553770,0.817743,-0.115751,-0.066374,0
55,0.457653,1.210436,0.342430,-0.027560,-1.478869,0
56,0.228720,0.763442,0.305533,-0.006985,-0.924658,0
57,0.294915,1.594676,1.330607,-0.000345,-1.116120,0
58,0.124275,0.643472,2.969183,-0.001719,-0.620827,0
59,0.701818,1.346827,2.135621,-0.040891,-2.011633,0
60,0.580390,1.131944,4.698407,-0.000000,-1.733608,0
61,0.498711,1.037823,4.754722,-0.000000,-1.565794,0
62,0.983375,0.854150,0.118348,-0.000442,-2.858461,0
63,0.111683,1.149409,3.334050,-0.000158,-0.620063,0
64,0.796671,0.633680,3.812712,-0.000000,-2.103323,0
65,0.774267,0.957530,0.562792,-0.941998,-2.663090,1
66,0.639807,0.618971,2.893714,-0.000000,-1.904870,0
67,0.218091,1.108294,2.700469,-0.006134,-0.902413,0
68,0.492574,0.953143,1.128359,-0.421767,-0.289806,0
69,0.266169,1.069946,3.461421,-0.252992,-0.979416,0
70,0.836127,1.301039,3.823847,-0.000000,-2.215167,0
71,0.404999,1.392995,3.155886,-0.232154,-0.033421,0
72,0.540304,1.925843,2.496561,-0.163109,-0.143642,0
73,0.729383,1.996648,2.767409,-0.000574,-2.061712,0
74,0.396244,0.632658,3.252148,-0.000004,-1.290557,0
75,0.537038,0.789966,1.613590,-0.147469,-1.681011,0
76,0.546068,1.105262,2.362550,-0.797460,-1.686249,1
77,0.859018,1.456978,0.872781,-0.249891,-0.101045,0
78,0.666897,1.091403,0.294284,-0.315126,-3.684367,0
79,0.399225,1.166326,4.188071,-0.181674,-1.315700,0
80,0.552506,1.244532,0.539546,-0.304542,-1.701638,0
81,0.996973,1.012210,4.285863,-0.000000,-2.908811,0
82,0.318277,1.401572,0.758943,-0.000466,-1.177660,0
83,0.247619,1.637525,4.775780,-0.060903,-0.929338,0
84,0.957318,0.913448,1.107636,-0.000000,-2.758569,0
85,0.228411,0.965261,0.493639,-0.000712,-0.936316,0
86,0.504790,1.271259,3.833764,-0.000128,-1.567883,0
87,0.163714,1.640977,2.276815,-0.000036,-0.832591,0
88,0.806991,1.254335,2.482845,-0.000000,-2.246614,0
89,0.895519,0.664920,1.460684,-0.000000,-2.493920,0
90,0.204196,1.045303,3.831738,-0.034929,-0.824197,0
91,0.216779,1.215846,4.344469,-0.045558,-0.857519,0
92,0.169735,1.549553,2.329464,-0.000062,-0.839224,0
93,0.583093,1.161171,4.921558,-0.000000,-1.732972,0
94,0.956350,0.756932,1.506889,-0.000000,-2.755411,0
95,0.924944,0.877044,4.700002,-0.000000,-2.653650,0
96,0.943135,1.243662,1.609572,-0.000000,-2.665485,0
97,0.854466,0.815031,4.834815,-0.000000,-2.418625,0
98,0.408482,1.474477,4.912532,-0.001734,-1.343602,0
99,0.945048,0.803577,2.377147,-0.000000,-2.491435,0
100,0.849246,0.981552,1.679709,-0.000000,-2.334478,0
101,0.557427,0.722832,1.825194,-0.000214,-1.717241,0
102,0.568801,1.746212,0.368716,-0.004517,-1.765158,0
103,0.648512,0.875911,1.653645,-0.001256,-1.932087,0
104,0.461081,1.220439,2.453841,-0.402000,-2.211078,0
105,0.237534,0.564842,3.227364,-0.425733,-0.901259,0
106,0.365227,1.149711,0.590782,-0.008964,-1.271571,0
107,0.722190,0.600478,3.106829,-0.000000,-2.036517,0
108,0.571643,0.654750,2.047962,-0.000000,-1.758216,0
109,0.551384,0.630676,1.967456,-0.000000,-1.697729,0
110,0.793738,0.614672,0.006810,-0.000026,-2.152738,0
111,0.124985,0.709769,4.221348,-0.001786,-0.622458,0
112,0.988341,0.959492,2.159660,-0.000000,-2.753487,0
113,0.646108,1.690044,2.219336,-0.390268,-2.901800,0
114,0.218324,0.740072,0.735303,-0.016829,-0.861585,0
115,0.721623,1.045548,2.948369,-0.000000,-2.054683,0
116,0.259499,1.303930,3.608920,-0.049995,-0.969748,0
117,0.149643,1.512371,1.768469,-0.000016,-0.813215,0
118,0.438757,1.110545,0.990794,-0.319644,-1.423437,0
119,0.658691,0.745884,0.858471,-0.011182,-1.936926,0
120,0.968855,1.497051,3.241780,-0.000000,-2.549151,0
121,0.411612,0.746181,3.445693,-0.000038,-1.363492,0
122,0.152873,0.526609,2.486986,-0.007194,-0.680036,0
123,0.227060,0.660447,4.452919,-0.237339,-0.856458,0
124,0.285724,0.765704,4.997865,-0.049059,-1.012076,0
125,0.862956,1.456600,1.815196,-0.000025,-2.392236,0
126,0.464571,1.668268,1.779259,-0.062730,-1.493880,0
127,0.473822,1.987749,1.155061,-0.003414,-1.535575,0
128,0.231386,0.659442,1.774692,-0.301985,-0.880045,0
129,0.543740,0.785828,4.371077,-0.000000,-1.664940,0
130,0.325909,1.734323,1.497638,-0.000620,-1.184941,0
131,0.664080,1.459765,4.980222,-0.000000,-1.843178,0
132,0.569385,0.754021,4.710650,-0.000000,-1.620804,0
133,0.864842,1.634589,1.886878,-0.000154,-2.403111,0
134,0.851345,1.034475,0.200091,-0.261057,-1.237970,0
135,0.895781,1.642784,2.530823,-0.000000,-2.448148,0
136,0.786665,1.762839,1.233393,-0.109493,-0.399434,0
137,0.515555,1.031620,4.368328,-0.000000,-1.594302,0
138,0.304122,1.923576,4.931155,-0.363304,-1.072735,0
139,0.347617,1.604731,4.029626,-0.280016,-0.247153,0
140,0.750869,1.509130,0.281500,-0.103144,-0.131010,0
141,0.613126,0.511467,0.433968,-0.000002,-1.852683,0
142,0.829921,0.986796,4.081664,-0.000000,-2.191290,0
143,0.566846,1.725419,0.904129,-0.031689,-1.749638,0
144,0.440785,0.550312,3.373006,-0.000000,-1.401641,0
145,0.557207,1.650758,3.942138,-0.000008,-1.702237,0
146,0.285609,1.905132,4.881203,-0.157764,-1.033751,0
147,0.428727,1.632616,4.010295,-0.982252,-1.384850,1
148,0.712088,1.581989,1.652012,-0.391977,-3.313440,0
149,0.751822,1.795245,0.981924,-0.102979,-0.078192,0
150,0.802229,0.683548,1.058944,-0.000000,-2.179157,0
151,0.230428,1.736205,4.693026,-0.017888,-0.919203,0
152,0.536473,1.111362,1.294516,-0.364694,-3.079757,0
153,0.272510,1.527390,3.222344,-0.012260,-1.008363,0
154,0.938019,0.600078,1.836981,-0.000000,-2.636434,0
155,0.659214,0.768542,1.306370,-0.000196,-1.943960,0
156,0.785209,1.783278,4.753867,-0.000000,-2.027993,0
157,0.263171,1.225557,0.400710,-0.000151,-1.063200,0
158,0.320034,1.132003,3.760653,-0.287816,-0.110278,0
159,0.345416,0.766932,1.879605,-0.509219,-0.012937,0
160,0.359237,0.931832,2.918034,-0.545693,-0.000059,0
161,0.962174,1.890645,0.332423,-0.026194,-0.053255,0
162,0.124829,0.625539,0.272140,-0.000820,-0.634107,0
163,0.666702,1.008506,2.815870,-0.000000,-1.960218,0
164,0.422292,1.986979,4.790086,-0.549553,-1.377048,0
165,0.868590,1.258611,2.173418,-0.000000,-2.362264,0
166,0.504032,0.541875,3.278042,-0.000000,-1.567506,0
167,0.936112,1.805107,3.439759,-0.000000,-2.445957,0
168,0.825032,1.803862,2.001284,-0.015359,-2.268422,0
169,0.798421,0.632985,0.384995,-0.000000,-2.170051,0
170,0.237296,1.678145,2.001872,-0.000176,-0.995543,0
171,0.520688,0.637586,3.775443,-0.000000,-1.607749,0
172,0.130610,1.176869,4.105762,-0.000858,-0.649770,0
173,0.965260,1.058506,2.255019,-0.000000,-2.680363,0
174,0.920122,1.733794,1.019554,-0.324192,-1.245781,0
175,0.315665,0.625785,4.922450,-0.000000,-1.061449,0
176,0.845638,1.983730,0.384153,-0.304026,-2.376329,0
177,0.819249,0.928024,0.731100,-0.013904,-2.255134,0
178,0.285994,0.552616,1.015203,-0.428173,-0.346822,0
179,0.558979,0.932155,2.490181,-0.000931,-1.722030,0
180,0.450600,0.690190,0.826681,-0.970256,-2.435124,1
181,0.408153,1.139846,0.675182,-0.034602,-1.372817,0
182,0.811611,1.959415,0.720818,-0.083542,-0.087516,0
183,0.203183,1.674142,4.947053,-0.010455,-0.847423,0
184,0.847211,0.709877,4.832428,-0.000000,-2.393496,0
185,0.134259,1.888577,4.824523,-0.000311,-0.667884,0
186,0.551289,0.783759,3.221731,-0.000000,-1.684187,0
187,0.601135,1.950033,1.663004,-0.337504,-1.818645,0
188,0.558254,1.090919,3.550072,-0.000000,-1.706392,0
189,0.835848,0.794464,1.262479,-0.000000,-2.293290,0
190,0.464059,0.611196,0.244737,-0.612258,-0.010802,0
191,0.634211,1.266695,2.238539,-0.401737,-1.891071,0
192,0.778919,1.079454,2.813003,-0.000000,-2.165265,0
193,0.496350,1.706064,2.171349,-0.213696,-0.059216,0
194,0.894062,1.961225,0.120133,-0.238306,-2.554709,0
195,0.685050,0.623258,3.657086,-0.000000,-1.882710,0
196,0.360682,0.788301,3.420777,-0.345284,-1.214907,0
197,0.573715,0.935325,1.410771,-0.670526,-2.572144,0
198,0.844141,0.836422,4.393392,-0.000000,-2.247340,0
199,0.631453,0.994651,0.054523,-0.402136,-3.586976,0
200,0.627077,1.801057,4.345611,-0.000000,-1.866422,0
201,0.423485,0.761691,2.323392,-0.734351,-1.378293,1
202,0.763466,0.942977,0.419052,-0.827170,-2.963502,1
203,0.374698,1.732570,0.356479,-0.000111,-1.323198,0
204,0.242293,0.793687,4.515120,-0.447946,-0.260207,0
205,0.185127,0.639118,1.449560,-0.034585,-0.741806,0
206,0.247642,1.631586,2.925996,-0.001784,-0.995120,0
207,0.221574,1.736992,3.820525,-0.002712,-0.922625,0
208,0.692450,0.506636,3.417905,-0.000000,-1.900535,0
209,0.929431,1.246816,1.958166,-0.000000,-2.599699,0
210,0.383651,1.492639,3.957183,-0.357234,-0.053422,0
211,0.810731,0.652476,2.458214,-0.000000,-2.290706,0
212,0.447235,0.899197,4.237500,-0.000000,-1.421774,0
213,0.326502,1.569917,3.935823,-0.342016,-1.133155,0
214,0.854526,1.648652,3.641613,-0.000000,-2.294042,0
215,0.338610,1.408889,2.386452,-0.037115,-1.167740,0
216,0.331571,1.872904,3.265396,-0.029124,-1.166401,0
217,0.681146,1.487897,0.288260,-0.184341,-1.983325,0
218,0.386461,0.991115,2.835714,-0.551123,-0.051733,0
219,0.665494,1.779399,1.688757,-0.124079,-0.024257,0
220,0.519518,1.446620,4.613686,-0.000000,-1.608398,0
221,0.347744,1.772287,0.933151,-0.000242,-1.263329,0
222,0.302479,1.534465,2.393633,-0.005479,-1.102309,0
223,0.618732,1.763049,1.755564,-0.138588,-0.141733,0
224,0.339590,1.933306,4.312343,-0.358703,-1.156499,0
225,0.762696,0.992780,1.918482,-0.000000,-2.090004,0
226,0.921769,1.890011,1.328686,-0.330409,-0.611237,0
227,0.280957,1.193306,3.436302,-0.164373,-1.021256,0
228,0.869299,1.975585,1.839599,-0.027008,-2.438236,0
229,0.244040,0.582459,2.718800,-0.451429,-0.255823,0
230,0.818935,1.223620,3.164038,-0.000000,-2.219934,0
231,0.112509,1.841791,1.198036,-0.000001,-0.784427,0
232,0.581979,1.988008,1.060029,-0.023448,-1.788544,0
233,0.348387,0.718139,3.468828,-0.180835,-1.171729,0
234,0.464872,1.144889,3.559346,-0.092995,-1.478894,0
235,0.721253,1.878651,1.351718,-0.108067,-0.121454,0
236,0.821585,0.500827,0.659350,-0.000000,-2.247970,0
237,0.752775,0.631145,1.878369,-0.000000,-2.079577,0
238,0.620236,1.830239,3.412642,-0.000105,-1.865290,0
239,0.542242,0.564724,3.469409,-0.000000,-1.661992,0
240,0.111364,1.076942,3.555571,-0.000361,-0.582715,0
241,0.418134,1.317897,4.553510,-0.003519,-1.375240,0
242,0.665915,1.891510,4.502643,-0.000000,-1.937634,0
243,0.671781,1.992531,4.628705,-0.000000,-1.925304,0
244,0.585837,1.252874,1.446129,-0.285374,-2.519552,0
245,0.321955,1.518903,3.057371,-0.051017,-1.147246,0
246,0.964195,0.909858,1.438540,-0.000000,-2.782509,0
247,0.135220,0.914309,3.314536,-0.002137,-0.634959,0
248,0.682626,0.718959,1.435695,-0.000000,-1.999041,0
249,0.228622,0.676805,0.839794,-0.088333,-0.882183,0
250,0.878035,0.974880,0.143031,-0.912471,-2.964818,1
251,0.685497,1.526508,0.997463,-0.115354,-0.034406,0
252,0.565769,1.394812,0.898218,-0.328693,-1.746338,0
253,0.993080,1.414295,1.109448,-0.002335,-2.896320,0
254,0.737111,1.103349,4.495092,-0.000000,-1.969163,0
255,0.923982,1.184274,1.532046,-0.000000,-2.599986,0
256,0.176162,1.133220,2.172975,-0.000446,-0.821655,0
257,0.738170,0.752938,3.416973,-0.000000,-2.047931,0
258,0.160079,1.251238,3.269200,-0.000632,-0.749105,0
259,0.301827,0.799956,1.134824,-0.334505,-1.067403,0
260,0.423643,0.880971,2.964825,-0.578393,-1.378744,0
261,0.711834,1.885634,2.647069,-0.009922,-2.044889,0
262,0.480672,1.733562,0.095561,-0.000400,-1.576646,0
263,0.444113,1.142330,1.978011,-0.213744,-0.164242,0
264,0.729462,1.992423,4.198617,-0.000000,-2.043966,0
265,0.693834,1.257533,0.358889,-0.114494,-0.023871,0
266,0.688304,1.599494,3.880071,-0.000000,-2.000766,0
267,0.985079,1.540943,3.731552,-0.000000,-2.602391,0
268,0.861780,1.212179,2.261395,-0.000000,-2.346699,0
269,0.277157,0.668177,3.971104,-0.904098,-0.990030,0
270,0.143013,1.010693,4.803229,-0.004123,-0.626696,0
271,0.402330,0.591600,2.422378,-0.000493,-1.328117,0
272,0.463687,1.158208,3.681564,-0.032919,-1.473637,0
273,0.585711,1.440507,1.220336,-0.148639,-0.186642,0
274,0.939924,1.220913,0.089629,-0.186382,-0.142787,0
275,0.993611,1.443408,2.131767,-0.000000,-2.795020,0
276,0.731860,1.382486,2.486590,-0.000009,-2.069630,0
277,0.338399,0.760715,4.131788,-0.032461,-1.152305,0
278,0.956572,1.617128,4.321809,-0.000000,-2.758987,0
279,0.611804,1.662313,3.166421,-0.006164,-1.844035,0
280,0.164269,1.594393,3.551175,-0.000332,-0.778602,0
281,0.775995,1.624039,2.360059,-0.000097,-2.105910,0
282,0.802475,1.332392,1.491532,-0.209651,-2.189218,0
283,0.302048,1.646031,2.512287,-0.004543,-1.105427,0
284,0.573083,1.521167,2.752412,-0.986439,-1.759629,1
285,0.760248,0.827877,4.917307,-0.000000,-1.993731,0
286,0.106198,0.658013,4.496606,-0.000665,-0.539677,0
287,0.349284,0.787200,4.642890,-0.000032,-1.162584,0
288,0.707531,1.610992,0.036037,-0.045989,-2.017360,0
289,0.443617,1.558783,3.848048,-0.980870,-1.424471,1
290,0.318717,1.943306,3.119677,-0.010348,-1.142809,0
291,0.681021,1.444887,0.083241,-0.128299,-1.987301,0
292,0.496682,1.577431,0.269460,-0.002297,-1.599080,0
293,0.420679,1.310228,0.998750,-0.024133,-1.385184,0
294,0.320796,1.901281,0.505801,-0.000028,-1.217501,0
295,0.179279,1.605028,3.040186,-0.000253,-0.829652,0
296,0.541891,1.697003,0.304681,-0.002897,-1.702313,0
297,0.962620,0.693056,0.207427,-0.000000,-2.777905,0
298,0.802433,1.923679,1.049212,-0.082314,-0.009306,0
299,0.250931,0.593170,3.149791,-0.522146,-0.246966,0
300,0.518381,1.521542,2.117583,-0.182585,-0.047975,0
301,0.817492,1.817933,3.232312,-0.000000,-2.320033,0
302,0.876207,1.830214,1.653151,-0.109300,-2.464592,0
303,0.592694,1.287290,2.092781,-0.352862,-0.007799,0
304,0.775324,0.546952,0.231769,-0.000000,-2.103482,0
305,0.488930,1.176016,0.312711,-0.078302,-1.569830,0
306,0.213757,1.729778,1.470177,-0.000026,-0.974506,0
307,0.278190,0.557266,3.897116,-0.025402,-0.996034,0
308,0.238646,1.526779,2.489414,-0.000921,-0.973171,0
309,0.613782,1.643188,4.470658,-0.000000,-1.851704,0
310,0.854786,0.946200,3.675271,-0.000000,-2.283567,0
311,0.440547,1.566331,3.088051,-0.227781,-0.115743,0
312,0.500294,0.549959,0.710777,-0.006499,-1.569659,0
313,0.241732,1.391596,3.115341,-0.006416,-0.937096,0
314,0.363740,1.399058,4.124421,-0.381554,-0.520013,0
315,0.104757,1.518017,4.196150,-0.000100,-0.615146,0
316,0.663691,1.564667,1.309236,-0.124975,-0.010197,0
317,0.911295,1.978637,1.838596,-0.000374,-2.593629,0
318,0.325010,0.528837,3.570406,-0.000014,-1.118509,0
319,0.892211,0.520032,2.121880,-0.000000,-2.482124,0
320,0.458470,1.107944,3.082040,-0.977907,-1.473489,1
321,0.296900,1.078086,2.944477,-0.310259,-1.053309,0
322,0.515459,1.356205,1.263330,-0.435568,-1.617023,0
323,0.898466,0.982273,0.132153,-0.946401,-2.866186,1
324,0.889629,1.900377,0.887146,-0.055482,-0.547805,0
325,0.576454,1.310581,4.593682,-0.000000,-1.756209,0
326,0.258859,0.844658,4.209073,-0.405896,-0.079850,0
327,0.594884,0.941301,1.573270,-0.775688,-1.793172,1
328,0.327149,1.313282,2.843948,-0.118862,-1.145363,0
329,0.863726,1.038794,4.597373,-0.000000,-2.312687,0
330,0.571426,1.055345,1.205034,-0.416969,-0.094347,0
331,0.542834,1.971492,2.141735,-0.392267,-1.679379,0
332,0.571870,0.907582,0.822364,-0.376914,-0.063197,0
333,0.951674,0.572991,1.917294,-0.000000,-2.738761,0
334,0.818137,1.223424,1.717317,-0.000077,-2.234199,0
335,0.285617,1.306736,3.552860,-0.123107,-1.026320,0
336,0.914777,1.088952,3.046549,-0.000000,-2.475501,0
337,0.259552,1.607183,0.196072,-0.000010,-1.100655,0
338,0.603969,0.982041,2.574996,-0.000015,-1.820827,0
339,0.399561,1.611419,4.598600,-0.947213,-1.317874,1
340,0.378620,1.489436,1.797795,-0.017020,-1.290942,0
341,0.418100,1.707221,3.730988,-0.275390,-0.218923,0
342,0.331500,1.700136,3.799070,-0.174587,-1.167323,0
343,0.250665,1.081297,1.268370,-0.001784,-0.997709,0
344,0.600745,1.803968,0.178572,-0.002965,-1.821648,0
345,0.920889,1.637559,4.189116,-0.000000,-2.409855,0
346,0.719853,1.519018,3.333257,-0.000000,-2.053097,0
347,0.873825,0.809072,3.039338,-0.000000,-2.492868,0
348,0.180869,1.749514,0.466000,-0.000002,-0.949514,0
349,0.367439,1.461202,4.246446,-0.387102,-0.575907,0
350,0.417748,0.526335,2.039468,-0.000036,-1.375139,0
351,0.157284,1.568030,3.600445,-0.000296,-0.756133,0
352,0.965139,1.491995,1.563173,-0.000001,-2.783838,0
353,0.171652,0.699413,4.055299,-0.016540,-0.715432,0
354,0.854637,1.634663,3.504880,-0.000000,-2.304259,0
355,0.471907,1.796732,1.285635,-0.009061,-1.521803,0
356,0.371880,0.712999,0.976277,-0.478533,-0.221728,0
357,0.921722,1.212876,3.488568,-0.000000,-2.447783,0
358,0.522380,1.023893,2.164108,-0.977743,-1.626416,1
359,0.857935,1.722345,1.491270,-0.686802,-2.395286,0
360,0.356077,1.252069,4.377515,-0.920969,-1.199330,1
361,0.476006,1.411643,1.170401,-0.074856,-1.530709,0
362,0.783069,1.864671,2.382770,-0.001455,-2.116927,0
363,0.614524,1.054981,0.838539,-0.408251,-0.093773,0
364,0.400597,0.851276,2.891152,-0.871501,-1.320964,1
365,0.684126,1.148893,3.660569,-0.000000,-1.990964,0
366,0.370497,1.228557,0.366801,-0.002103,-1.285706,0
367,0.618518,1.374946,0.079709,-0.067438,-1.864740,0
368,0.702799,1.174951,2.956374,-0.000000,-2.034316,0
369,0.577370,1.934183,0.823585,-0.012023,-1.779708,0
370,0.648036,1.553622,3.679250,-0.000000,-1.924004,0
371,0.780851,1.319181,0.115845,-0.093816,-0.121768,0
372,0.790908,0.719371,4.346629,-0.000000,-2.085484,0
373,0.796353,1.654873,4.179554,-0.000000,-2.082935,0
374,0.106583,0.960592,1.458994,-0.000044,-0.629845,0
375,0.542217,1.555960,3.085154,-0.979303,-1.684377,1
376,0.794421,0.885437,0.374432,-0.374472,-2.156593,0
377,0.329553,1.203228,1.837397,-0.033143,-1.157020,0
378,0.686403,1.182436,2.940262,-0.000000,-2.001066,0
379,0.669073,1.922912,3.563530,-0.000000,-1.965161,0
380,0.927347,0.676320,2.268225,-0.000000,-2.476355,0
381,0.975087,1.580466,3.416762,-0.000000,-2.571100,0
382,0.423767,0.916282,4.966390,-0.000000,-1.371193,0
383,0.522838,1.863900,2.985816,-0.239214,-0.047510,0
384,0.852198,0.826950,1.950724,-0.000000,-2.326341,0
385,0.335902,1.041329,4.412739,-0.986179,-1.145064,1
386,0.367828,0.952470,2.188953,-0.274807,-0.332710,0
387,0.247816,1.725974,3.322566,-0.002677,-0.982220,0
388,0.135963,1.292141,3.792133,-0.000470,-0.670805,0
389,0.102734,1.309271,4.791370,-0.000349,-0.559508,0
390,0.150585,0.899154,2.430159,-0.001457,-0.712679,0
391,0.711166,1.935629,4.704043,-0.000000,-1.937544,0
392,0.465313,1.864746,3.189567,-0.224229,-0.213483,0
393,0.664990,1.892718,0.344628,-0.010833,-1.947817,0
394,0.619796,0.743428,2.747680,-0.000000,-1.857882,0
395,0.814138,1.256485,0.613563,-0.274118,-0.183905,0
396,0.895817,1.202431,4.760404,-0.000000,-2.555916,0
397,0.658219,1.148171,3.303491,-0.000000,-1.934266,0
398,0.901139,1.232327,3.665681,-0.000000,-2.394402,0
399,0.394479,1.721529,2.577446,-0.069538,-1.324667,0
400,0.521305,1.758098,0.677711,-0.005409,-1.647128,0
401,0.547265,1.995063,3.683834,-0.067192,-1.686773,0
402,0.618487,0.603471,0.110078,-0.046650,-1.864551,0
403,0.164689,1.922022,2.376173,-0.000021,-0.843492,0
404,0.692342,1.003973,2.423937,-0.000000,-1.996140,0
405,0.349333,0.713043,0.057617,-0.269544,-0.252007,0
406,0.594662,1.892592,3.336645,-0.055895,-1.793004,0
407,0.234283,1.324053,3.136512,-0.006755,-0.924207,0
408,0.995536,1.352771,3.480156,-0.000000,-2.630277,0
409,0.230426,1.959132,2.277981,-0.000113,-0.987296,0
410,0.274519,0.994723,1.987497,-0.037697,-1.008162,0
411,0.366506,1.129080,0.143374,-0.002737,-1.276755,0
412,0.376512,1.862351,4.406486,-0.342378,-0.024346,0
413,0.571747,0.582778,4.326402,-0.000000,-1.625669,0
414,0.923864,1.908444,0.122270,-0.036363,-0.084486,0
415,0.487665,1.041223,4.690706,-0.000000,-1.521938,0
416,0.689041,0.718412,3.469023,-0.000000,-1.894037,0
417,0.779029,0.845616,3.234090,-0.000000,-2.080466,0
418,0.586220,0.520792,0.415149,-0.000065,-1.773788,0
419,0.315413,1.281499,4.707187,-0.443926,-0.513391,0
420,0.458433,1.741840,2.322844,-0.193739,-1.483176,0
421,0.167072,1.761848,0.695389,-0.000002,-0.922713,0
422,0.371663,0.941406,3.191388,-0.922122,-1.246816,1
423,0.241695,1.627691,3.907956,-0.009787,-0.948032,0
424,0.587429,1.184985,2.533177,-0.146266,-1.774120,0
425,0.525145,0.735256,3.948068,-0.000000,-1.617721,0
426,0.797840,1.116227,4.256564,-0.000000,-2.089480,0
427,0.545447,1.171862,2.685423,-0.313514,-1.686067,0
428,0.968969,1.167064,1.011641,-0.000065,-2.801400,0
429,0.926995,1.577466,2.279520,-0.000000,-2.565998,0
430,0.808106,0.902143,4.128047,-0.000000,-2.119683,0
431,0.525960,1.095864,1.517746,-0.422938,-0.420694,0
432,0.602644,0.568154,2.081208,-0.000000,-1.817166,0
433,0.364297,0.813622,2.642224,-0.835820,-1.219658,1
434,0.363549,0.648155,2.288032,-0.707127,-1.223014,1
435,0.297272,0.563271,1.309173,-0.453679,-0.000452,0
436,0.191661,1.090581,1.002390,-0.000125,-0.877354,0
437,0.408985,1.843855,1.656131,-0.004838,-1.378854,0
438,0.162988,0.776383,0.168531,-0.000355,-0.771826,0
439,0.462428,0.548088,3.962351,-0.000000,-1.473895,0
440,0.847893,1.574914,0.548257,-0.066019,-0.446609,0
441,0.400935,0.623334,3.675508,-0.000000,-1.299044,0
442,0.260566,0.701837,0.526953,-0.119654,-0.972371,0
443,0.511064,1.090953,4.798289,-0.000000,-1.577211,0
444,0.347709,0.543290,1.566841,-0.857879,-1.171676,1
445,0.227979,0.791664,3.032895,-0.252351,-0.861055,0
446,0.574708,1.252933,3.837092,-0.000000,-1.763960,0
447,0.966988,1.236322,4.521987,-0.000000,-2.795205,0
448,0.135002,1.431521,1.969648,-0.000019,-0.750702,0
449,0.757197,1.545229,4.252503,-0.000000,-1.999588,0
450,0.624932,1.829229,2.263844,-0.178216,-0.062959,0
451,0.473763,0.630366,0.485663,-0.996884,-1.512141,1
452,0.301598,1.379052,2.659180,-0.023382,-1.073054,0
453,0.260676,0.554133,3.045098,-0.987842,-0.937202,0
454,0.981162,0.906761,2.667224,-0.000000,-2.598171,0
455,0.562270,1.425780,4.223873,-0.000000,-1.721568,0
456,0.979093,1.035869,1.311136,-0.000000,-2.833781,0
457,0.956422,1.504945,3.135582,-0.000000,-2.513155,0
458,0.119079,1.818801,2.447745,-0.000008,-0.736295,0
459,0.826266,0.513016,3.522699,-0.000000,-2.187131,0
460,0.525811,1.103180,3.493864,-0.000007,-1.629902,0
461,0.625431,1.637206,2.809896,-0.296419,-1.869968,0
462,0.890075,1.082511,1.573159,-0.000000,-2.477520,0
463,0.981339,1.325165,0.543729,-0.227873,-0.098995,0
464,0.700689,1.881453,0.706961,-0.101895,-2.005532,0
465,0.753118,1.000460,1.553026,-0.000383,-2.085503,0
466,0.928403,1.246144,4.861136,-0.000000,-2.665126,0
467,0.386375,1.184302,0.526939,-0.009517,-1.303322,0
468,0.685194,1.427748,4.007938,-0.000000,-1.991786,0
469,0.104731,1.921221,3.700795,-0.000023,-0.639805,0
470,0.129531,0.844335,0.684464,-0.000121,-0.678771,0
471,0.581108,0.511977,2.772663,-0.000000,-1.768921,0
472,0.168900,1.887459,4.068562,-0.000411,-0.793408,0
473,0.908644,1.705916,2.471816,-0.000000,-2.494350,0
474,0.630654,1.420864,1.434003,-0.144908,-0.315381,0
475,0.916327,0.971918,2.276893,-0.000000,-2.519207,0
476,0.890225,1.344642,1.517106,-0.000040,-2.517419,0
477,0.458035,1.533763,4.491407,-0.000560,-1.474330,0
478,0.752552,1.542117,2.541863,-0.000007,-2.087608,0
479,0.658665,0.815047,4.813514,-0.000000,-1.837311,0
480,0.691603,0.950798,3.515706,-0.000000,-1.993770,0
481,0.918230,1.507019,2.676135,-0.000000,-2.544842,0
482,0.175647,1.027963,0.380996,-0.000052,-0.850510,0
483,0.735479,1.757783,4.843236,-0.000000,-1.968285,0
484,0.104508,1.488896,2.565139,-0.000014,-0.654505,0
485,0.592943,0.782148,4.253102,-0.000000,-1.755728,0
486,0.722090,1.810751,2.142134,-0.987867,-2.050990,1
487,0.489354,1.578849,2.161163,-0.199420,-0.025396,0
488,0.122024,1.044628,2.692683,-0.000190,-0.639832,0
489,0.237688,1.028002,4.841881,-0.313922,-0.021547,0
490,0.137560,1.983858,4.180593,-0.000138,-0.716004,0
491,0.365845,1.865161,0.824470,-0.000192,-1.301039,0
492,0.492433,0.683354,2.971830,-0.000000,-1.552250,0
493,0.559182,0.761261,2.666168,-0.000000,-1.710101,0
494,0.219604,1.577379,2.480924,-0.000345,-0.938216,0
495,0.801303,1.984095,2.718733,-0.000000,-2.192961,0
496,0.373231,1.713997,0.623993,-0.000234,-1.307298,0
497,0.864097,1.346325,4.499667,-0.000000,-2.313891,0
498,0.768519,1.875156,1.209897,-0.097543,-0.071160,0
499,0.681430,1.602181,3.048477,-0.000005,-1.989306,0
500,0.179467,1.156859,2.543082,-0.000687,-0.812846,0
501,0.846063,0.660815,3.063071,-0.000000,-2.257190,0
502,0.436152,1.555129,2.934950,-0.215350,-0.116350,0
503,0.789761,0.849732,0.314882,-0.260821,-2.138857,0
504,0.757058,0.636399,3.330611,-0.000000,-2.056519,0
505,0.849927,0.791352,4.052915,-0.000000,-2.266013,0
506,0.877978,0.947506,0.709017,-0.000547,-2.471485,0
507,0.942080,1.671051,4.400948,-0.000000,-2.711355,0
508,0.844209,1.819104,3.298499,-0.000000,-2.410450,0
509,0.194593,1.991225,4.111490,-0.000861,-0.847738,0
510,0.304635,0.991060,1.692642,-0.073814,-1.080154,0
511,0.172315,0.849455,0.452605,-0.000349,-0.810865,0
512,0.519443,1.979568,1.435860,-0.020052,-1.633222,0
513,0.503139,1.057192,2.282337,-0.999851,-1.570323,1
514,0.472253,1.534683,0.306432,-0.002180,-1.531683,0
515,0.522264,1.455835,4.027383,-0.000014,-1.619809,0
516,0.589815,0.546643,4.372962,-0.000000,-1.747953,0
517,0.874176,0.687262,3.256171,-0.000000,-2.495463,0
518,0.306623,1.709399,1.662063,-0.000614,-1.150543,0
519,0.964007,0.968641,3.264241,-0.000000,-2.533685,0
520,0.261544,1.184268,3.931751,-0.203745,-0.955897,0
521,0.789166,1.313277,1.279574,-0.952727,-2.138186,1
522,0.284315,1.265254,3.001685,-0.044370,-1.034509,0
523,0.819299,0.775221,0.365636,-0.001223,-2.255184,0
524,0.172825,1.177997,4.638368,-0.012312,-0.744619,0
525,0.236485,1.641447,3.163300,-0.001760,-0.954836,0
526,0.198626,1.144541,0.466143,-0.000044,-0.918246,0
527,0.926229,1.017120,0.033275,-0.641295,-3.292924,0
528,0.903153,0.697512,3.633348,-0.000000,-2.498950,0
529,0.601125,1.100264,1.702754,-0.372850,-0.023516,0
530,0.804301,0.595856,2.207216,-0.000000,-2.266521,0
531,0.551467,0.709988,3.325059,-0.000000,-1.691493,0
532,0.525043,1.082042,4.666587,-0.000000,-1.617144,0
533,0.101153,1.817573,2.671131,-0.000007,-0.671556,0
534,0.875433,1.999044,0.958056,-0.057827,-0.085641,0
535,0.369493,0.672458,0.628456,-0.460114,-0.211028,0
536,0.568870,1.551175,0.283767,-0.013675,-1.758876,0
537,0.447013,1.777344,1.204518,-0.004893,-1.486243,0
538,0.502139,0.504167,4.777329,-0.000000,-1.504117,0
539,0.429357,1.340983,0.315783,-0.003438,-1.432153,0
540,0.888275,1.374799,1.401688,-0.001675,-2.510955,0
541,0.352411,1.293521,3.541844,-0.272451,-0.220420,0
542,0.322503,0.692544,3.581759,-0.418275,-1.109094,0
543,0.745268,1.469446,3.688338,-0.000000,-2.070483,0
544,0.846948,1.961153,3.891891,-0.000000,-2.258310,0
545,0.737080,1.301720,1.035059,-0.378314,-0.120188,0
546,0.472761,0.896401,4.837358,-0.000000,-1.484800,0
547,0.580005,0.686391,4.976257,-0.000000,-1.643225,0
548,0.336504,0.848388,1.791958,-0.271006,-0.137896,0
549,0.963462,1.687870,1.201583,-0.260118,-2.781514,0
550,0.952920,1.704837,4.583265,-0.000000,-2.746719,0
551,0.847771,1.111911,4.119453,-0.000000,-2.259700,0
552,0.509252,1.061822,1.647996,-0.449966,-0.231314,0
553,0.126873,1.897094,3.303371,-0.000030,-0.726189,0
554,0.637777,0.802272,1.728819,-0.000049,-1.894321,0
555,0.380847,1.396089,2.572906,-0.232003,-1.274173,0
556,0.317645,1.213826,3.930486,-0.285095,-0.132133,0
557,0.468406,1.922299,3.117153,-0.206260,-0.194047,0
558,0.360979,1.212669,4.584442,-0.873633,-1.215479,1
559,0.275155,1.475899,2.216379,-0.002109,-1.059940,0
560,0.243195,0.562491,4.797602,-0.002241,-0.911317,0
561,0.346802,0.655273,0.704848,-0.468012,-0.024107,0
562,0.987558,1.559927,0.289037,-0.227833,-4.842327,0
563,0.753335,1.407520,0.187547,-0.100870,-0.083261,0
564,0.561760,1.667848,3.842409,-0.000024,-1.722517,0
565,0.704264,1.646741,2.499503,-0.018268,-2.019975,0
566,0.211504,0.844371,4.904213,-0.120138,-0.821425,0
567,0.692627,0.515484,0.837535,-0.000000,-2.001591,0
568,0.605374,1.754082,1.066959,-0.108079,-1.836016,0
569,0.714772,1.734431,4.507125,-0.000000,-1.950632,0
570,0.259049,1.282973,3.221442,-0.023345,-0.978288,0
571,0.735840,1.332926,2.726136,-0.000000,-2.072802,0
572,0.938217,1.949780,2.676939,-0.000000,-2.587807,0
573,0.373593,0.955157,4.265208,-0.018881,-1.258898,0
574,0.108676,0.856448,2.891135,-0.000550,-0.586915,0
575,0.512836,1.149434,1.154653,-0.183817,-0.018491,0
576,0.493803,1.847578,3.411710,-0.741280,-1.565173,1
577,0.346348,1.341665,1.510460,-0.009223,-1.211743,0
578,0.527539,1.398281,4.859065,-0.000000,-1.636960,0
579,0.137634,0.856831,0.168688,-0.000049,-0.734176,0
580,0.320736,1.015895,0.428589,-0.005918,-1.168977,0
581,0.484695,1.776162,0.328437,-0.000714,-1.586399,0
582,0.126477,1.838950,0.243613,-0.000000,-0.872398,0
583,0.798911,1.596731,4.834092,-0.000000,-2.070657,0
584,0.483562,0.557903,1.340253,-0.000301,-1.536164,0
585,0.576045,0.507518,3.740712,-0.000000,-1.727311,0
586,0.215985,0.840324,1.040661,-0.005026,-0.895364,0
587,0.437398,1.023762,1.916265,-0.632943,-2.755607,0
588,0.142339,0.644821,4.784657,-0.000336,-0.623643,0
589,0.737440,1.542520,4.467173,-0.000000,-1.972953,0
590,0.851301,0.932975,3.042754,-0.000000,-2.281384,0
591,0.429357,0.962735,2.309741,-0.481101,-0.000289,0
592,0.266002,1.477341,3.710133,-0.028437,-0.985618,0
593,0.267851,1.982839,2.866118,-0.001125,-1.039389,0
594,0.650835,0.524448,4.794761,-0.000000,-1.829667,0
595,0.449992,0.907743,4.030502,-0.000000,-1.435185,0
596,0.376666,1.760920,0.125483,-0.000055,-1.339552,0
597,0.997036,1.511672,2.890885,-0.000000,-2.645098,0
598,0.951899,1.326821,4.368861,-0.000000,-2.743675,0
599,0.711906,1.975541,2.603425,-0.074343,-2.045222,0
600,0.674421,0.732080,2.128033,-0.000000,-1.968508,0
601,0.655231,0.786855,4.689302,-0.000000,-1.831856,0
602,0.497905,1.133622,0.491387,-0.262556,-1.577953,0
603,0.268376,1.079005,2.637055,-0.054348,-0.995462,0
604,0.365709,1.495274,4.396102,-0.447275,-0.524745,0
605,0.340085,1.519036,1.128635,-0.000991,-1.220698,0
606,0.342683,1.247908,1.410216,-0.011609,-1.197723,0
607,0.764174,1.574095,2.868734,-0.000000,-2.080790,0
608,0.659979,1.609501,4.876915,-0.000000,-1.843348,0
609,0.807471,1.522997,3.547615,-0.000000,-2.177342,0
610,0.749492,1.277350,1.237910,-0.330601,-0.015644,0
611,0.472070,0.779349,3.821794,-0.000000,-1.482238,0
612,0.962690,0.979970,4.890605,-0.000000,-2.780381,0
613,0.799270,1.441769,1.702125,-0.134008,-2.176409,0
614,0.443855,1.781440,4.352779,-0.727622,-1.424967,1
615,0.804889,1.878644,3.135703,-0.000000,-2.284789,0
616,0.604475,1.335255,3.888273,-0.000000,-1.823771,0
617,0.120527,0.982220,0.833752,-0.000026,-0.701740,0
618,0.931964,1.971702,3.324639,-0.000000,-2.445736,0
619,0.171402,1.049052,1.103920,-0.000107,-0.828895,0
620,0.584912,1.017303,0.646416,-0.731905,-3.442590,1
621,0.925201,0.690330,3.668546,-0.000000,-2.463217,0
622,0.790814,1.043202,0.356759,-0.288551,-0.059390,0
623,0.764048,0.667677,2.803725,-0.000000,-2.091005,0
624,0.500756,1.657087,0.535269,-0.003925,-1.594896,0
625,0.291995,1.678403,1.439105,-0.000280,-1.107443,0
626,0.535249,1.309678,0.548884,-0.122123,-1.676806,0
627,0.411198,1.049502,1.361799,-0.210535,-0.042456,0
628,0.701762,1.335133,3.612434,-0.000000,-2.033905,0
629,0.359057,0.573784,2.684826,-0.005756,-1.201478,0
630,0.677250,0.958380,1.297232,-0.175689,-1.975499,0
631,0.545265,0.866525,4.376918,-0.000000,-1.664598,0
632,0.392900,1.240218,4.065150,-0.996275,-1.291308,1
633,0.901209,0.876553,2.920577,-0.000000,-2.503641,0
634,0.588531,1.320103,4.603450,-0.000000,-1.764575,0
635,0.897431,1.796642,3.487814,-0.000000,-2.414235,0
636,0.198719,1.013805,0.257930,-0.000088,-0.915481,0
637,0.361767,1.448073,3.700501,-0.276997,-0.039944,0
638,0.631457,1.180064,2.584927,-0.000765,-1.872068,0
639,0.532806,1.516329,0.992521,-0.087921,-1.668831,0
640,0.657404,0.559106,2.568145,-0.000000,-1.938403,0
641,0.390674,0.639406,2.576030,-0.010756,-1.285287,0
642,0.968652,0.983084,2.112622,-0.000000,-2.692813,0
643,0.593901,0.699759,2.321713,-0.000000,-1.791256,0
644,0.493055,0.822763,1.399842,-0.912673,-2.586106,1
645,0.475370,0.697851,4.522591,-0.000000,-1.461845,0
646,0.553938,1.712277,1.599302,-0.270504,-1.708595,0
647,0.250755,1.266362,1.971825,-0.001789,-0.997819,0
648,0.357105,0.920892,1.072229,-0.386589,-1.198218,0
649,0.162371,1.271257,1.156031,-0.000024,-0.837373,0
650,0.997432,1.041242,4.078430,-0.000000,-2.910823,0
651,0.494546,1.010884,2.694691,-0.284771,-1.569565,0
652,0.532976,1.697655,4.989032,-0.000000,-1.651888,0
653,0.470296,1.027150,4.598886,-0.000000,-1.476938,0
654,0.547943,1.731018,1.403236,-0.119617,-1.683903,0
655,0.196126,1.103816,3.263277,-0.005974,-0.818908,0
656,0.439583,1.621007,2.706784,-0.211936,-0.144498,0
657,0.120765,0.826390,3.799580,-0.001468,-0.610828,0
658,0.505551,0.513674,2.712971,-0.000000,-1.569153,0
659,0.846457,0.850038,4.389012,-0.000000,-2.251939,0
660,0.956448,1.042255,3.347951,-0.000000,-2.507813,0
661,0.938746,1.341173,1.530378,-0.000000,-2.694221,0
662,0.177002,1.263439,0.470645,-0.000012,-0.898431,0
663,0.918801,0.762557,4.599502,-0.000000,-2.632700,0
664,0.298538,1.350965,0.998984,-0.000583,-1.123531,0
665,0.970818,1.914410,2.930986,-0.000000,-2.587246,0
666,0.872985,1.170910,2.691114,-0.000000,-2.504258,0
667,0.278161,0.740293,0.682737,-0.153672,-1.012795,0
668,0.996675,1.239160,1.541837,-0.000000,-2.888549,0
669,0.784272,1.451278,4.998784,-0.000000,-2.021370,0
670,0.378372,0.720285,3.987610,-0.000011,-1.259456,0
671,0.666438,1.037502,4.791428,-0.000000,-1.847979,0
672,0.490979,0.728337,1.183602,-0.920906,-1.558772,1
673,0.706040,1.455412,4.216955,-0.000000,-1.960056,0
674,0.936323,1.627950,3.984931,-0.000000,-2.438969,0
675,0.892327,1.441373,3.510149,-0.000000,-2.390363,0
676,0.729736,0.717590,3.081740,-0.000000,-2.046722,0
677,0.255047,1.405699,3.852614,-0.038375,-0.973654,0
678,0.769145,1.713321,2.514017,-0.000027,-2.087067,0
679,0.587419,1.104990,0.619532,-0.150743,-0.148050,0
680,0.626736,1.845839,0.193273,-0.004063,-1.884004,0
681,0.482101,0.791099,4.235365,-0.000000,-1.509488,0
682,0.460757,0.550321,3.564504,-0.000000,-1.462768,0
683,0.176479,1.031283,2.668185,-0.002166,-0.779733,0
684,0.160683,1.524467,2.058700,-0.000034,-0.829398,0
685,0.583165,1.003858,0.887125,-0.412580,-0.100663,0
686,0.302271,0.856097,3.332425,-0.579112,-0.190361,0
687,0.667394,1.194928,1.751048,-0.728996,-1.949272,1
688,0.630868,1.964798,2.684320,-0.989383,-1.879069,1
689,0.211863,1.822316,0.797963,-0.000005,-1.000837,0
690,0.107589,1.747603,3.499063,-0.000027,-0.644482,0
691,0.267533,0.560863,3.453203,-0.727733,-0.974460,0
692,0.780043,1.837304,0.682473,-0.096053,-0.147543,0
693,0.535143,1.849299,4.904240,-0.000000,-1.651148,0
694,0.960282,1.927416,3.946101,-0.000000,-2.515503,0
695,0.984330,1.287464,0.799037,-0.050101,-2.863580,0
696,0.565318,1.133735,1.728775,-0.403242,-0.039683,0
697,0.137114,1.459408,3.263043,-0.000132,-0.714234,0
698,0.708824,1.129732,4.996223,-0.000000,-1.923520,0
699,0.251351,1.644848,2.010110,-0.000301,-1.011694,0
700,0.151000,0.583105,0.685274,-0.006078,-0.668926,0
701,0.970390,1.285631,3.450009,-0.000000,-2.557131,0
702,0.145242,1.983277,3.299422,-0.000046,-0.758182,0
703,0.425930,0.591769,0.632046,-0.825934,-1.586673,1
704,0.123101,1.351881,2.531388,-0.000038,-0.697927,0
705,0.532398,1.967248,4.155584,-0.000227,-1.652706,0
706,0.545258,1.821040,3.412594,-0.670354,-1.685939,0
707,0.187821,1.882271,0.047833,-0.000001,-1.013758,0
708,0.765949,0.978442,1.535504,-0.000076,-2.092524,0
709,0.243136,0.817195,2.629750,-0.360729,-0.913934,0
710,0.358473,1.549755,1.083901,-0.001283,-1.280374,0
711,0.857266,1.704454,0.155129,-0.058214,-0.110159,0
712,0.652544,1.921629,1.751728,-0.127634,-0.072155,0
713,0.497568,0.916360,4.296832,-0.000000,-1.565895,0
714,0.873512,1.862984,2.235576,-0.000001,-2.413623,0
715,0.943786,1.080848,4.491275,-0.000000,-2.716683,0
716,0.644963,1.621218,4.463128,-0.000000,-1.896430,0
717,0.638336,0.792560,0.723717,-0.515099,-1.903831,0
718,0.495872,1.902738,3.833865,-0.802694,-1.569485,1
719,0.175661,0.678092,0.563054,-0.006454,-0.731898,0
720,0.913174,0.697802,3.127804,-0.000000,-2.489743,0
721,0.166442,1.600109,2.269123,-0.000044,-0.834626,0
722,0.367091,0.605801,4.244546,-0.000000,-1.204392,0
723,0.405670,1.257811,4.501355,-0.009456,-1.340495,0
724,0.555961,1.617403,0.564902,-0.016215,-1.719697,0
725,0.995594,1.209814,1.744564,-0.000000,-2.834475,0
726,0.887546,0.972985,2.015128,-0.000000,-2.422987,0
727,0.666771,0.693002,1.480896,-0.000000,-1.947617,0
728,0.368306,1.358534,1.788789,-0.026611,-1.265732,0
729,0.956220,1.530915,4.410003,-0.000000,-2.757796,0
730,0.887926,0.766945,0.703318,-0.000000,-2.510153,0
731,0.734093,1.591569,4.625091,-0.000000,-1.968055,0
732,0.508058,1.204856,2.419906,-0.421699,-0.142463,0
733,0.309238,1.302273,0.062498,-0.000133,-1.182713,0
734,0.361762,1.786951,2.660280,-0.023651,-1.244995,0
735,0.531076,1.935328,2.802168,-0.193201,-0.010672,0
736,0.557053,1.366605,4.249470,-0.000000,-1.709476,0
737,0.368000,0.692161,0.954852,-0.478820,-0.122383,0
738,0.623542,1.684439,0.525707,-0.036678,-1.873678,0
739,0.332047,0.827270,1.612678,-0.265884,-0.135504,0
740,0.960626,1.195688,3.761309,-0.000000,-2.520780,0
741,0.762285,0.662177,1.983579,-0.000000,-2.081368,0
742,0.748293,1.455866,4.321010,-0.000000,-1.985384,0
743,0.869535,1.812309,3.499826,-0.000000,-2.361346,0
744,0.499151,1.980219,3.524840,-0.878590,-1.568756,1
745,0.984697,1.750792,0.691061,-0.309167,-4.803920,0
746,0.966393,0.561375,3.623166,-0.000000,-2.548236,0
747,0.733756,1.161201,3.158113,-0.000000,-2.081148,0
748,0.747884,1.658823,3.796305,-0.000000,-2.074388,0
749,0.381370,0.892966,4.077544,-0.004953,-1.273900,0
750,0.893205,1.614546,0.776564,-0.244540,-4.200213,0
751,0.931583,0.971089,4.920118,-0.000000,-2.675686,0
752,0.345582,0.697685,1.079087,-0.473628,-0.024234,0
753,0.875858,0.756415,1.081502,-0.000000,-2.434108,0
754,0.793516,1.208019,1.157289,-0.732814,-2.153564,1
755,0.249322,1.715089,2.325762,-0.000395,-0.997527,0
756,0.674840,0.854823,1.087145,-0.049205,-1.968466,0
757,0.313457,0.657778,0.611642,-0.363987,-1.313522,0
758,0.387057,1.997392,4.390483,-0.343104,-0.031719,0
759,0.131088,0.911925,1.421179,-0.000161,-0.686338,0
760,0.405483,1.824880,4.722974,-0.964458,-1.340042,1
761,0.117714,1.978593,1.576579,-0.000002,-0.782946,0
762,0.710807,1.904041,4.780279,-0.000000,-1.931252,0
763,0.110024,0.576932,4.745976,-0.000081,-0.551545,0
764,0.552031,1.236289,0.893606,-0.159777,-0.055421,0
765,0.613622,1.371084,3.673963,-0.000000,-1.846742,0
766,0.814680,0.587229,2.160510,-0.000000,-2.308858,0
767,0.417169,1.460071,2.991307,-0.221317,-0.123880,0
768,0.481656,1.243336,0.396807,-0.041712,-1.540467,0
769,0.423797,1.295398,3.092462,-0.366857,-1.661399,0
770,0.561117,1.389647,4.977931,-0.000000,-1.698328,0
771,0.521190,1.481968,2.483222,-0.238058,-0.398024,0
772,0.344739,1.715220,4.771477,-0.361642,-0.102423,0
773,0.619242,0.787435,4.151965,-0.000000,-1.792230,0
774,0.124926,1.426891,4.959949,-0.000743,-0.639641,0
775,0.262084,1.017245,1.920738,-0.017488,-1.000288,0
776,0.355801,0.754533,4.510290,-0.000006,-1.176564,0
777,0.928379,1.592175,1.334523,-0.056839,-2.658836,0
778,0.733941,1.145689,2.099655,-0.000012,-2.069258,0
779,0.309344,0.698888,1.650573,-0.508738,-0.032927,0
780,0.839478,1.811160,2.658124,-0.000000,-2.292105,0
781,0.532994,1.537868,2.215750,-0.164691,-0.198253,0
782,0.731647,1.549164,1.039186,-0.108582,-0.105813,0
783,0.442955,0.884618,3.191153,-0.023435,-1.422819,0
784,0.256519,1.795045,0.894923,-0.000021,-1.085755,0
785,0.434675,0.748724,3.736924,-0.000000,-1.386283,0
786,0.906003,1.359943,4.286989,-0.000000,-2.391443,0
787,0.385673,0.577872,4.507890,-0.000000,-1.258108,0
788,0.944907,1.990441,3.426768,-0.000000,-2.472834,0
789,0.571193,0.957723,0.135703,-0.218158,-2.266478,0
790,0.195038,1.518422,2.835516,-0.000407,-0.858086,0
791,0.583051,0.694892,2.760940,-0.000000,-1.769627,0
792,0.773603,1.780736,2.790969,-0.000000,-2.102735,0
793,0.857192,1.490523,4.566923,-0.000000,-2.289166,0
794,0.199213,0.574970,1.411096,-0.064619,-0.805961,0
795,0.298796,1.954678,0.994370,-0.000048,-1.169963,0
796,0.173596,1.203335,2.806166,-0.000641,-0.787835,0
797,0.585113,1.882343,2.145554,-0.145625,-0.150714,0
798,0.245008,1.922681,2.185986,-0.000163,-1.002985,0
799,0.544828,0.848435,1.255216,-0.974748,-2.592707,1
800,0.704807,0.979108,3.918762,-0.000000,-1.929984,0
801,0.824060,0.862542,1.171767,-0.000000,-2.257266,0
802,0.180314,0.728272,4.686535,-0.024382,-0.722229,0
803,0.130498,0.906002,1.287478,-0.000145,-0.684469,0
804,0.871630,1.708407,0.434130,-0.051266,-0.079257,0
805,0.291979,0.878071,1.829983,-0.260641,-1.041680,0
806,0.206102,1.084533,1.946613,-0.001073,-0.879170,0
807,0.488470,1.470890,3.276982,-0.987966,-1.553263,1
808,0.366547,1.403692,3.333537,-0.276378,-0.057012,0
809,0.941946,1.455367,1.661627,-0.000000,-2.668516,0
810,0.282877,1.772690,4.970834,-0.242088,-1.010902,0
811,0.107493,0.905799,2.703975,-0.000346,-0.566503,0
812,0.567384,1.027690,1.392460,-0.370700,-0.049009,0
813,0.900626,0.791411,4.276295,-0.000000,-2.485172,0
814,0.800559,0.886517,4.680305,-0.000000,-2.095414,0
815,0.787018,1.330117,1.142228,-0.305282,-0.015014,0
816,0.764718,1.454617,2.877824,-0.000000,-2.084345,0
817,0.694392,0.636104,2.960135,-0.000000,-1.999709,0
818,0.210110,0.954841,2.997653,-0.027722,-0.848824,0
819,0.706508,0.521631,4.408869,-0.000000,-1.925347,0
820,0.519451,0.707313,1.032013,-0.527315,-1.617271,0
821,0.559763,1.896572,1.725358,-0.201107,-1.724278,0
822,0.302391,0.527486,0.069452,-0.431308,-0.090477,0
823,0.548646,1.257566,3.514558,-0.000018,-1.681272,0
824,0.557528,1.738434,4.399809,-0.000000,-1.700799,0
825,0.441448,1.852548,0.482456,-0.000373,-1.490616,0
826,0.303223,1.336712,3.512347,-0.192395,-1.064762,0
827,0.721563,1.979377,4.722956,-0.000000,-1.952735,0
828,0.506723,1.415208,2.914292,-0.482648,-0.147022,0
829,0.272321,1.838256,1.089025,-0.000040,-1.090656,0
830,0.606461,0.790417,4.297095,-0.000000,-1.773400,0
831,0.207302,1.865593,4.814004,-0.006009,-0.859621,0
832,0.785073,0.556980,2.134484,-0.000000,-2.171861,0
833,0.393114,0.568620,1.015236,-0.861297,-1.293585,1
834,0.733665,0.642545,3.121412,-0.000000,-2.048401,0
835,0.939788,1.061778,0.777792,-0.000902,-2.698072,0
836,0.902399,1.675172,4.637711,-0.000000,-2.577478,0
837,0.414153,1.594286,2.761295,-0.365983,-1.375710,0
838,0.658028,1.192985,1.122278,-0.373332,-0.197307,0
839,0.255533,0.904311,0.491161,-0.002687,-0.993151,0
840,0.232842,1.282665,3.483930,-0.013121,-0.908876,0
841,0.103103,1.089108,2.950865,-0.000104,-0.605067,0
842,0.746955,1.372814,4.360941,-0.000000,-1.981852,0
843,0.672530,1.749762,4.321870,-0.000000,-1.968901,0
844,0.399303,1.021049,0.115276,-0.026931,-1.346823,0
845,0.117179,0.519037,1.730927,-0.001211,-0.593293,0
846,0.587577,1.072068,2.306538,-0.126133,-1.774172,0
847,0.318235,1.760764,3.362799,-0.034997,-1.127390,0
848,0.678173,1.095665,1.618247,-0.270074,-1.978013,0
849,0.882154,0.785535,2.108424,-0.000000,-2.523479,0
850,0.484886,0.689573,2.435697,-0.000031,-1.531724,0
851,0.993299,0.592764,3.777369,-0.000000,-2.894781,0
852,0.535193,1.695211,2.300962,-0.162245,-0.157900,0
853,0.457934,1.310672,3.185376,-0.561923,-0.003900,0
854,0.905239,1.736789,0.201629,-0.043016,-0.082637,0
855,0.580477,0.983100,1.409335,-0.382085,-0.000256,0
856,0.329732,1.767831,4.743536,-0.271935,-0.109880,0
857,0.811893,0.681343,4.956543,-0.000000,-2.134553,0
858,0.406393,1.016385,4.376960,-0.000127,-1.325315,0
859,0.399755,1.274208,3.378288,-0.470853,-1.989461,0
860,0.560533,1.478344,3.686596,-0.000020,-1.719810,0
861,0.588469,0.980162,2.969399,-0.000000,-1.778013,0
862,0.542421,0.894961,0.754523,-0.360681,-0.037254,0
863,0.606404,1.343059,0.339708,-0.210744,-1.831677,0
864,0.895707,1.639827,3.646372,-0.000000,-2.391397,0
865,0.967876,1.075387,3.664018,-0.000000,-2.548984,0
866,0.369995,0.753140,4.709243,-0.000000,-1.220607,0
867,0.742859,1.254128,0.825698,-0.409305,-0.447021,0
868,0.326790,1.831649,1.298086,-0.000275,-1.192947,0
869,0.258816,1.050495,0.534614,-0.000785,-1.008681,0
870,0.614087,1.483065,2.227388,-0.403370,-0.064522,0
871,0.185157,1.838757,3.171131,-0.000178,-0.856535,0
872,0.983034,0.655849,2.493724,-0.000000,-2.736819,0
873,0.851511,1.888387,2.384216,-0.000000,-2.334988,0
874,0.427865,1.023862,2.649180,-0.473981,-0.006057,0
875,0.535198,1.040058,1.877568,-0.400740,-0.049091,0
876,0.547025,0.637408,4.415013,-0.000000,-1.570458,0
877,0.656567,1.161297,1.703171,-0.828710,-1.937761,1
878,0.595191,1.706185,1.153826,-0.167703,-1.797956,0
879,0.689334,0.979654,4.338547,-0.000000,-1.888364,0
880,0.644236,0.785966,2.841980,-0.000000,-1.913967,0
881,0.291936,1.303427,4.135970,-0.526723,-1.042067,0
882,0.626937,1.132692,2.518925,-0.000913,-1.863568,0
883,0.444739,0.620046,1.388979,-0.306295,-1.427724,0
884,0.148484,1.208391,4.282961,-0.001917,-0.674544,0
885,0.651484,1.910502,3.321314,-0.000036,-1.937328,0
886,0.954304,1.086662,2.094454,-0.000000,-2.645271,0
887,0.521325,1.313475,0.281477,-0.030294,-1.643668,0
888,0.300281,1.723414,3.315197,-0.019117,-1.069914,0
889,0.834445,0.924016,0.766320,-0.001971,-2.311231,0
890,0.954282,0.887494,1.008860,-0.000000,-2.748100,0
891,0.561292,1.771991,0.432530,-0.004337,-1.740320,0
892,0.436656,1.117836,1.380613,-0.207436,-0.124788,0
893,0.582550,0.692428,3.519744,-0.000000,-1.748769,0
894,0.268624,1.073184,4.126685,-0.324939,-0.247695,0
895,0.968034,0.756596,4.626270,-0.000000,-2.798529,0
896,0.601549,1.554419,3.956974,-0.000000,-1.818808,0
897,0.310141,1.296976,3.000328,-0.108137,-1.094352,0
898,0.964821,0.716036,3.396785,-0.000000,-2.539985,0
899,0.729861,0.779665,4.727779,-0.000000,-1.958787,0
900,0.598690,1.649776,2.726715,-0.995084,-1.804790,1
901,0.283739,1.952808,2.062405,-0.000343,-1.089854,0
902,0.786919,1.942072,4.626901,-0.000000,-2.032769,0
903,0.786623,1.323737,0.725093,-0.406896,-0.971919,0
904,0.588295,1.709249,0.206618,-0.004473,-1.798038,0
905,0.342907,1.630628,2.582245,-0.019468,-1.183393,0
906,0.794466,0.818896,2.812154,-0.000000,-2.115646,0
907,0.884529,1.151801,2.165807,-0.000000,-2.413014,0
908,0.532806,1.506106,0.369225,-0.011625,-1.686554,0
909,0.577728,1.474966,0.419078,-0.039433,-1.780333,0
910,0.918752,1.509526,0.132923,-0.045215,-1.277107,0
911,0.458414,1.578726,2.093470,-0.236270,-1.481088,0
912,0.391422,0.829259,0.968035,-0.255208,-0.111235,0
913,0.790422,1.995182,2.924000,-0.000000,-2.194245,0
914,0.955568,0.777682,0.433287,-0.000000,-2.752525,0
915,0.109590,1.341825,2.213984,-0.000017,-0.665254,0
916,0.933849,1.066949,1.708775,-0.000000,-2.621474,0
917,0.994839,1.885026,1.703063,-0.000001,-2.880826,0
918,0.105476,1.300962,4.541089,-0.000318,-0.557180,0
919,0.511388,1.070509,2.346173,-0.978331,-1.590479,1
920,0.664028,1.908753,0.510553,-0.020524,-1.950694,0
921,0.392600,1.860797,0.848558,-0.000368,-1.368621,0
922,0.696827,1.537410,3.879025,-0.000000,-2.010238,0
923,0.752705,1.905483,2.695785,-0.000065,-2.083698,0
924,0.621483,0.620864,4.158668,-0.000000,-1.794588,0
925,0.390632,1.688270,1.545882,-0.004277,-1.329883,0
926,0.573395,0.945848,0.671498,-0.397842,-0.080517,0
927,0.531928,1.177553,2.202816,-0.408229,-0.006317,0
928,0.966026,1.098168,4.822468,-0.000000,-2.791855,0
929,0.444078,0.795271,0.627478,-0.447871,-0.093142,0
930,0.462854,1.114475,1.868399,-0.235183,-1.419005,0
931,0.781569,1.755688,3.229805,-0.000000,-2.176986,0
932,0.630117,1.062016,0.908386,-0.360770,-0.076593,0
933,0.107702,1.759570,2.218809,-0.000005,-0.720736,0
934,0.167555,1.219026,4.496499,-0.006796,-0.710890,0
935,0.356253,0.694269,1.276477,-0.509665,-0.050509,0
936,0.881879,1.727199,0.667748,-0.056812,-0.660286,0
937,0.396646,1.844938,2.866112,-0.101442,-1.317845,0
938,0.521422,0.570519,2.456462,-0.000000,-1.617218,0
939,0.775086,0.536562,1.246731,-0.000000,-2.102916,0
940,0.697224,1.066763,0.285126,-0.339632,-0.250437,0
941,0.754051,0.618664,2.378471,-0.000000,-2.086132,0
942,0.579340,1.369873,1.870043,-0.321277,-2.514575,0
943,0.330891,1.422854,4.037842,-0.275051,-0.114181,0
944,0.947365,1.682908,3.128800,-0.000000,-2.491528,0
945,0.421393,0.961655,1.395819,-0.223986,-0.098679,0
946,0.762626,1.695836,3.216232,-0.000000,-2.078973,0
947,0.505641,1.015582,1.311780,-0.438244,-0.442937,0
948,0.320303,1.238377,4.226189,-0.299658,-0.123143,0
949,0.118935,1.128050,0.499583,-0.000006,-0.743872,0
950,0.936516,1.270641,3.340714,-0.000000,-2.449380,0
951,0.942090,1.162722,3.727448,-0.000000,-2.461526,0
952,0.516612,1.753766,2.864637,-0.234316,-0.045443,0
953,0.925898,1.059501,2.178074,-0.000000,-2.550090,0
954,0.293951,0.714596,3.996729,-0.719396,-1.025296,1
955,0.803912,1.603468,4.764368,-0.000000,-2.092945,0
956,0.323980,1.757134,3.446810,-0.048835,-1.154354,0
957,0.263439,1.401391,1.029878,-0.000183,-1.061261,0
958,0.619826,1.060871,3.300936,-0.000000,-1.855494,0
959,0.723077,1.941519,1.934899,-0.158465,-0.782417,0
960,0.611728,0.590675,2.797211,-0.000000,-1.841538,0
961,0.992848,1.793901,0.504472,-0.049919,-2.794564,0
962,0.620858,1.575664,0.526653,-0.066420,-1.868966,0
963,0.931398,0.900855,4.388738,-0.000000,-2.674523,0
964,0.459311,1.840927,2.655208,-0.342881,-1.470367,0
965,0.402513,1.919945,3.377350,-0.351887,-1.331417,0
966,0.632481,1.836461,1.075594,-0.124873,-1.876290,0
967,0.117745,0.735574,4.317456,-0.001237,-0.596398,0
968,0.118015,0.780869,0.389434,-0.000103,-0.640313,0
969,0.879460,1.333590,3.394204,-0.000000,-2.369098,0
970,0.646648,1.322796,3.765728,-0.000000,-1.925431,0
971,0.785824,1.654829,4.483840,-0.000000,-2.035680,0
972,0.132414,0.901317,0.569557,-0.000047,-0.724357,0
973,0.812527,0.842843,4.299527,-0.000000,-2.133230,0
974,0.972854,0.857970,4.281632,-0.000000,-2.814658,0
975,0.317221,1.687022,2.531249,-0.006429,-1.154874,0
976,0.667455,1.015069,1.919397,-0.001641,-1.956579,0
977,0.299104,1.376762,1.867441,-0.003752,-1.095775,0
978,0.375550,1.072889,3.485841,-0.803907,-1.259996,1
979,0.795450,0.711090,4.680654,-0.000000,-2.095294,0
980,0.327608,1.003135,0.424033,-0.007749,-1.174249,0
981,0.493788,1.284199,1.301392,-0.191656,-0.026760,0
982,0.889377,1.514747,0.938053,-0.245933,-0.136059,0
983,0.940163,1.732856,0.650578,-0.093227,-3.237540,0
984,0.397307,1.419337,0.283492,-0.000951,-1.370947,0
985,0.241153,1.103999,0.764238,-0.000336,-0.987885,0
986,0.128924,0.936884,2.224389,-0.000334,-0.643475,0
987,0.280922,1.516879,1.215648,-0.000241,-1.082435,0
988,0.378440,1.228133,4.452285,-0.558316,-1.260611,0
989,0.965050,1.894416,1.554544,-0.003631,-2.787296,0
990,0.319668,1.739810,4.035622,-0.172765,-1.118423,0
991,0.960685,0.615013,3.424719,-0.000000,-2.525669,0
992,0.366689,1.063270,4.129902,-0.846836,-1.233324,1
993,0.241016,1.351959,0.518415,-0.000043,-1.014145,0
994,0.481287,0.667977,4.070146,-0.000000,-1.510807,0
995,0.853938,1.189115,4.438165,-0.000000,-2.276483,0
996,0.954102,1.268427,3.601084,-0.000000,-2.501194,0
997,0.628734,0.609362,3.849267,-0.000000,-1.808108,0
998,0.484967,1.988530,1.254470,-0.005925,-1.572833,0
999,0.291873,1.825454,4.684760,-0.170256,-1.051325,0
1000,0.167009,1.839768,0.068643,-0.000000,-0.952687,0
1001,0.536735,0.503207,0.371749,-0.000210,-1.680952,0
1002,0.968407,1.999751,3.780578,-0.000000,-2.545864,0
1003,0.104672,1.596058,2.119995,-0.000006,-0.694536,0
1004,0.938830,1.032204,3.185109,-0.000000,-2.462451,0
1005,0.713256,0.741240,4.744518,-0.000000,-1.932758,0
1006,0.604517,0.778089,4.466180,-0.000000,-1.769703,0
1007,0.385568,1.211309,2.120320,-0.375181,-1.274672,0
1008,0.235612,1.679532,2.701163,-0.000713,-0.963468,0
1009,0.705910,0.767877,1.615191,-0.000000,-2.030175,0
1010,0.956770,1.223356,1.858308,-0.000000,-2.695430,0
1011,0.761804,1.512338,4.169537,-0.000000,-2.037811,0
1012,0.687816,1.975269,0.973347,-0.139651,-2.002008,0
1013,0.785587,1.121166,0.114308,-0.278920,-0.072476,0
1014,0.733328,0.507616,3.991979,-0.000000,-2.046955,0
1015,0.394191,0.703342,0.135806,-0.471333,-0.313401,0
1016,0.292899,1.438719,0.972445,-0.000314,-1.108884,0
1017,0.672418,1.830071,1.634811,-0.121358,-0.015840,0
1018,0.242593,1.987608,2.154986,-0.000122,-1.000779,0
1019,0.599318,1.046932,2.770027,-0.000009,-1.808382,0
1020,0.692579,1.328496,2.263490,-0.005572,-1.998090,0
1021,0.789533,1.964957,2.871638,-0.000000,-2.184953,0
1022,0.397285,1.317729,0.477881,-0.002906,-1.357516,0
1023,0.172430,1.510798,0.240898,-0.000002,-0.927015,0
1024,0.248958,1.362629,2.065818,-0.001247,-0.989417,0
1025,0.276192,0.710547,3.489343,-0.457815,-0.025840,0
1026,0.706751,0.970152,2.406844,-0.000000,-2.030587,0
1027,0.444041,1.252103,4.975792,-0.000000,-1.417144,0
1028,0.100951,1.843849,1.900985,-0.000002,-0.730741,0
1029,0.287010,1.850447,3.149264,-0.004807,-1.069365,0
1030,0.383724,0.956427,2.991628,-0.900868,-1.267792,1
1031,0.248027,0.660652,4.957647,-0.186610,-0.915740,0
1032,0.306420,1.760810,2.131751,-0.001368,-1.133875,0
1033,0.416873,1.486192,4.283658,-0.965965,-1.374932,1
1034,0.441176,0.682945,3.570113,-0.000000,-1.404079,0
1035,0.629800,1.247069,3.170235,-0.000000,-1.879121,0
1036,0.283872,1.209583,2.304368,-0.017438,-1.053483,0
1037,0.538183,0.613325,0.139943,-0.825590,-1.840693,1
1038,0.923454,1.531512,1.949142,-0.000000,-2.588458,0
1039,0.807692,1.756117,2.264879,-0.000232,-2.191168,0
1040,0.656959,0.892715,2.664949,-0.000000,-1.943480,0
1041,0.861607,1.199511,4.826892,-0.000000,-2.307944,0
1042,0.697305,0.717242,0.273493,-0.066553,-2.000592,0
1043,0.230712,1.947317,3.693552,-0.001644,-0.935982,0
1044,0.117991,1.618811,3.097761,-0.000030,-0.681741,0
1045,0.625148,1.480585,1.365057,-0.136474,-0.020682,0
1046,0.764010,1.828516,0.091244,-0.035514,-2.120369,0
1047,0.931010,1.768849,0.294043,-0.034906,-0.051023,0
1048,0.193258,1.231506,0.333284,-0.000016,-0.924260,0
1049,0.785119,1.146742,1.606910,-0.002536,-2.124295,0
1050,0.280191,0.544728,4.136195,-0.001970,-0.987658,0
1051,0.607584,1.637416,4.500249,-0.000000,-1.831037,0
1052,0.213391,1.988852,3.286654,-0.000414,-0.917629,0
1053,0.255544,0.616784,0.554899,-0.789672,-0.919148,0
1054,0.265859,1.746131,4.111789,-0.023224,-0.996734,0
1055,0.160862,0.626139,2.336804,-0.010153,-0.709991,0
1056,0.110585,1.420938,2.832381,-0.000029,-0.651429,0
1057,0.590703,1.584781,4.705946,-0.000000,-1.782896,0
1058,0.500836,0.930273,0.547152,-0.272740,-3.122576,0
1059,0.973611,1.355832,3.283401,-0.000000,-2.566191,0
1060,0.586963,0.556867,4.596534,-0.000000,-1.659950,0
1061,0.157941,0.588054,3.844253,-0.008310,-0.702943,0
1062,0.433178,1.930741,1.857933,-0.011887,-1.434043,0
1063,0.644164,1.469275,3.668637,-0.000000,-1.912308,0
1064,0.598470,1.721914,2.320466,-0.198725,-0.059389,0
1065,0.742501,1.005073,0.917462,-0.816716,-2.842124,1
1066,0.443094,1.502897,3.847473,-0.985365,-1.422774,1
1067,0.575492,0.944104,4.550162,-0.000000,-1.724669,0
1068,0.916719,0.842520,0.002689,-0.014626,-2.617462,0
1069,0.871965,0.812540,1.492380,-0.000000,-2.414005,0
1070,0.590916,1.414328,3.342574,-0.000018,-1.783845,0
1071,0.449184,1.822401,2.471970,-0.173551,-1.467647,0
1072,0.495532,1.552037,4.263289,-0.000072,-1.565559,0
1073,0.960386,1.808783,0.716832,-0.093922,-3.414612,0
1074,0.303320,1.689851,1.311508,-0.000288,-1.148185,0
1075,0.895767,1.181847,1.091382,-0.001805,-2.538694,0
1076,0.324641,1.737898,1.216769,-0.000305,-1.186945,0
1077,0.759870,0.618677,2.600429,-0.000000,-2.064492,0
1078,0.848667,0.581667,4.582631,-0.000000,-2.398712,0
1079,0.346168,1.925423,0.542564,-0.000051,-1.286190,0
1080,0.580696,0.776118,2.619609,-0.000000,-1.774009,0
1081,0.250537,1.720690,1.351641,-0.000062,-1.036878,0
1082,0.580281,1.853591,0.029613,-0.000979,-1.796637,0
1083,0.837669,1.105738,0.080962,-0.239662,-0.186120,0
1084,0.312711,1.294689,4.204348,-0.291188,-0.182223,0
1085,0.809469,0.582896,1.281474,-0.000000,-2.202281,0
1086,0.212986,1.551215,0.443283,-0.000006,-0.998555,0
1087,0.311106,0.843651,1.147619,-0.256375,-1.081864,0
1088,0.950973,0.707014,1.882045,-0.000000,-2.634868,0
1089,0.810809,1.732324,2.721051,-0.000000,-2.242080,0
1090,0.790191,1.208369,0.471848,-0.293985,-0.071897,0
1091,0.432855,1.141842,1.051401,-0.218435,-1.400445,0
1092,0.678799,1.734253,0.618337,-0.104708,-1.981553,0
1093,0.236755,1.061413,4.374680,-0.379772,-0.898924,0
1094,0.305884,0.665144,2.287893,-0.456142,-0.001559,0
1095,0.436055,1.491524,1.967830,-0.149471,-1.424844,0
1096,0.581757,0.921571,2.131298,-0.011488,-1.772991,0
1097,0.648095,1.597213,3.991756,-0.000000,-1.928353,0
1098,0.290605,1.700699,3.938604,-0.048568,-1.051171,0
1099,0.344566,1.743815,2.889235,-0.028678,-1.196253,0
1100,0.942246,1.052422,0.266447,-0.748867,-2.668128,1
1101,0.463814,0.605111,3.352847,-0.000000,-1.466660,0
1102,0.338738,1.103525,2.433535,-0.435289,-1.162537,0
1103,0.951787,1.381847,0.837130,-0.324617,-0.088858,0
1104,0.555733,1.654059,2.241868,-0.164424,-0.090190,0
1105,0.928104,1.110956,4.015506,-0.000000,-2.434121,0
1106,0.858226,0.631192,4.159496,-0.000000,-2.294454,0
1107,0.323189,0.734130,4.514580,-0.001822,-1.112946,0
1108,0.203137,0.540029,2.197908,-0.079070,-0.811401,0
1109,0.946028,1.941213,1.651389,-0.002301,-2.719472,0
1110,0.126593,1.018010,3.926507,-0.001187,-0.610307,0
1111,0.933054,0.820285,1.750356,-0.000000,-2.615783,0
1112,0.853356,1.642218,1.839247,-0.001605,-2.369413,0
1113,0.815957,1.570902,0.604737,-0.076301,-0.088419,0
1114,0.717604,1.354941,0.811033,-0.126081,-1.201980,0
1115,0.664605,1.703281,2.313029,-0.995559,-1.940258,1
1116,0.466507,1.699569,4.460420,-0.004425,-1.474802,0
1117,0.587865,1.462028,3.216482,-0.001435,-1.775516,0
1118,0.157212,1.422208,0.306232,-0.000002,-0.881334,0
1119,0.856566,1.412207,3.411466,-0.000000,-2.304431,0
1120,0.436702,0.649554,4.949954,-0.000000,-1.372686,0
1121,0.273336,0.883916,0.016682,-0.002744,-1.051913,0
1122,0.419460,1.687027,3.299162,-0.221674,-0.110904,0
1123,0.326265,1.732162,1.318793,-0.000423,-1.183113,0
1124,0.341235,1.701905,4.011441,-0.412611,-1.158098,0
1125,0.863115,1.469869,4.989436,-0.000000,-2.446783,0
1126,0.240290,1.353640,1.741513,-0.000433,-0.992901,0
1127,0.684076,1.627592,3.273825,-0.000000,-1.995413,0
1128,0.578199,0.747897,3.540950,-0.000000,-1.772508,0
1129,0.962480,1.597025,0.213895,-0.043574,-2.268081,0
1130,0.388202,0.943092,2.058787,-0.626976,-2.440833,0
1131,0.224361,1.343586,4.318516,-0.032852,-0.881834,0
1132,0.310545,0.940060,2.143328,-0.476335,-1.068976,0
1133,0.310199,0.897436,2.263719,-0.356284,-0.048120,0
1134,0.152840,0.734969,0.927985,-0.001381,-0.722452,0
1135,0.220396,1.195062,3.276643,-0.009197,-0.885581,0
1136,0.335355,0.980180,2.680024,-0.266752,-0.134698,0
1137,0.834372,1.386522,3.443424,-0.000000,-2.228898,0
1138,0.102036,1.340939,4.563032,-0.000242,-0.558994,0
1139,0.613834,1.220287,4.644095,-0.000000,-1.782490,0
1140,0.124701,1.809907,4.630935,-0.000193,-0.649742,0
1141,0.835628,0.668591,0.941263,-0.000000,-2.295620,0
1142,0.528896,0.871264,0.324914,-0.422132,-0.063329,0
1143,0.106798,1.858104,2.100231,-0.000003,-0.735574,0
1144,0.688922,0.827798,2.015203,-0.000000,-1.997642,0
1145,0.759008,0.763060,3.387557,-0.000000,-2.058654,0
1146,0.149836,1.810229,3.308117,-0.000074,-0.756851,0
1147,0.907098,0.937559,3.594259,-0.000000,-2.484674,0
1148,0.242402,1.154875,0.228591,-0.000099,-1.002801,0
1149,0.525729,1.299697,1.062828,-0.165443,-0.017367,0
1150,0.182737,1.837512,2.193885,-0.000032,-0.886896,0
1151,0.466631,0.948111,0.878202,-0.207512,-0.158955,0
1152,0.312602,1.722543,0.078633,-0.000016,-1.219300,0
1153,0.466734,0.559804,0.405504,-0.601792,-1.486140,0
1154,0.833537,0.656542,3.529089,-0.000000,-2.207913,0
1155,0.102829,1.082266,3.136794,-0.000122,-0.591038,0
1156,0.831562,0.685540,2.593728,-0.000000,-2.373188,0
1157,0.583826,0.570449,1.822496,-0.000000,-1.774052,0
1158,0.711553,1.368338,2.348314,-0.000471,-2.046143,0
1159,0.861178,1.972381,3.867320,-0.000000,-2.307336,0
1160,0.250227,1.301973,2.406618,-0.002913,-0.981926,0
1161,0.716230,0.906594,3.689578,-0.000000,-2.026258,0
1162,0.808961,1.765291,3.878706,-0.000000,-2.140178,0
1163,0.399831,1.477179,2.318739,-0.152139,-1.325004,0
1164,0.304820,1.236618,2.733715,-0.069837,-1.068728,0
1165,0.722521,1.446832,1.838700,-0.344983,-0.016376,0
1166,0.992994,1.488745,1.592640,-0.000000,-2.875238,0
1167,0.677076,0.607166,3.707806,-0.000000,-1.871321,0
1168,0.187833,1.140962,3.970840,-0.012343,-0.770976,0
1169,0.188241,1.788058,3.400751,-0.000367,-0.841349,0
1170,0.282512,0.983021,4.883691,-0.800958,-0.988899,0
1171,0.995480,0.785300,4.105088,-0.000000,-2.904390,0
1172,0.725025,1.770592,3.155602,-0.000000,-2.056468,0
1173,0.779026,1.465547,3.054890,-0.000000,-2.165793,0
1174,0.679400,1.090445,0.601124,-0.310324,-0.114497,0
1175,0.718016,1.975571,1.621261,-0.115610,-0.135342,0
1176,0.747558,0.634700,0.001814,-0.001413,-2.083573,0
1177,0.167670,1.626608,0.979648,-0.000004,-0.894857,0
1178,0.516370,1.020454,2.145277,-0.412057,-0.002866,0
1179,0.582519,1.959864,4.240397,-0.000000,-1.775903,0
1180,0.476630,1.397095,0.545177,-0.011303,-1.533770,0
1181,0.647891,1.153832,3.168469,-0.000000,-1.930380,0
1182,0.584743,0.701952,0.510711,-0.690452,-1.773106,0
1183,0.722195,0.677775,2.255044,-0.000000,-2.043007,0
1184,0.801342,1.281487,2.759389,-0.000000,-2.270514,0
1185,0.679969,0.934907,3.805045,-0.000000,-1.889445,0
1186,0.924337,0.876015,3.107392,-0.000000,-2.462375,0
1187,0.651670,1.112382,0.069561,-0.130435,-0.010221,0
1188,0.260934,1.030303,3.607375,-0.400229,-0.938606,0
1189,0.439877,0.935586,3.639237,-0.001046,-1.415812,0
1190,0.234809,1.140000,1.242500,-0.000713,-0.960038,0
1191,0.164663,1.300009,3.139579,-0.000476,-0.762958,0
1192,0.914859,0.542327,0.866257,-0.000000,-2.610379,0
1193,0.300580,1.098256,0.602382,-0.002330,-1.095030,0
1194,0.436264,1.352060,1.331147,-0.062611,-1.425106,0
1195,0.350640,1.690911,2.085351,-0.006859,-1.221787,0
1196,0.984606,0.543914,0.661315,-0.000000,-2.860269,0
1197,0.594835,1.468099,1.598570,-0.147269,-0.168692,0
1198,0.592442,1.775341,3.685462,-0.000017,-1.793778,0
1199,0.933019,1.596602,3.624019,-0.000000,-2.434621,0
1200,0.902987,0.953592,0.372521,-0.024218,-2.566598,0
1201,0.110203,1.486406,3.701857,-0.000079,-0.623727,0
1202,0.676354,1.521990,3.695761,-0.000000,-1.981452,0
1203,0.631493,1.145828,3.194449,-0.000000,-1.880476,0
1204,0.888193,1.562686,0.914256,-0.264775,-0.178018,0
1205,0.149932,0.797543,2.530407,-0.005191,-0.658087,0
1206,0.706528,1.095135,4.392697,-0.000000,-1.925311,0
1207,0.500284,1.603873,3.594628,-0.608966,-1.569614,0
1208,0.598972,0.979333,2.334288,-0.001833,-1.806258,0
1209,0.425668,1.306873,0.848824,-0.019839,-1.396242,0
1210,0.608792,0.882089,1.228398,-0.789026,-1.838293,1
1211,0.835279,1.797343,0.383911,-0.070075,-0.092157,0
1212,0.252154,1.547214,4.088286,-0.026709,-0.960213,0
1213,0.935174,1.580389,0.932710,-0.204581,-0.129151,0
1214,0.544115,1.148610,4.102440,-0.000000,-1.678543,0
1215,0.385797,1.191657,0.622906,-0.011194,-1.301441,0
1216,0.300571,0.920012,3.552954,-0.652493,-1.353702,0
1217,0.905584,1.960457,4.311859,-0.000000,-2.386714,0
1218,0.299535,1.971255,1.127958,-0.000064,-1.167121,0
1219,0.179780,1.689624,2.132236,-0.000040,-0.867745,0
1220,0.791446,1.930841,0.012871,-0.024750,-2.234870,0
1221,0.153610,1.517900,0.817003,-0.000003,-0.859923,0
1222,0.638659,1.952898,1.470176,-0.234748,-0.285459,0
1223,0.836289,0.649461,3.375562,-0.000000,-2.220718,0
1224,0.250099,1.396538,1.824493,-0.000588,-1.003370,0
1225,0.314523,1.242338,1.458316,-0.005898,-1.145616,0
1226,0.228180,1.975726,1.735961,-0.000034,-0.996088,0
1227,0.931260,1.148676,0.963660,-0.001045,-2.668623,0
1228,0.145963,1.592204,0.681860,-0.000002,-0.860620,0
1229,0.458443,1.200276,2.774690,-0.491175,-0.012550,0
1230,0.619568,0.548408,3.956985,-0.000000,-1.793293,0
1231,0.909221,0.852609,2.157286,-0.000000,-2.517423,0
1232,0.991316,1.083534,0.051231,-0.334704,-2.135060,0
1233,0.330453,1.532955,1.738670,-0.003054,-1.178211,0
1234,0.188965,1.107727,3.637047,-0.009624,-0.780141,0
1235,0.239133,0.526983,0.332637,-0.406720,-0.021518,0
1236,0.147237,0.575603,3.390478,-0.005604,-0.643024,0
1237,0.516511,1.409446,2.070681,-0.178539,-0.038846,0
1238,0.400935,1.616252,4.081505,-0.372714,-0.416057,0
1239,0.487883,1.482544,3.230379,-0.940177,-1.550079,1
1240,0.654492,1.815380,2.655200,-0.650703,-1.937711,0
1241,0.418557,1.382262,2.622808,-0.220519,-0.131603,0
1242,0.531497,0.840931,2.384430,-0.000552,-1.659478,0
1243,0.400869,0.929364,4.699344,-0.000000,-1.300794,0
1244,0.955196,1.998517,3.539832,-0.000000,-2.503208,0
1245,0.759070,0.880280,2.988773,-0.000000,-2.067563,0
1246,0.531176,0.662484,4.909525,-0.000000,-1.535471,0
1247,0.796921,1.170140,1.542502,-0.004224,-2.165827,0
1248,0.914377,1.719856,4.323678,-0.000000,-2.399937,0
1249,0.668011,1.855948,3.873858,-0.000000,-1.956865,0
1250,0.120001,0.676523,1.735528,-0.001436,-0.607836,0
1251,0.264895,1.624551,1.065636,-0.000067,-1.077163,0
1252,0.899495,1.066069,4.711526,-0.000000,-2.568549,0
1253,0.947661,1.232118,4.236345,-0.000000,-2.479317,0
1254,0.332727,1.422659,1.283266,-0.001717,-1.183870,0
1255,0.789043,1.303232,0.242227,-0.097540,-0.914467,0
1256,0.583983,1.425095,4.732594,-0.000000,-1.761164,0
1257,0.988260,1.366188,2.430445,-0.000000,-2.749172,0
1258,0.174566,1.183939,0.176500,-0.000010,-0.891551,0
1259,0.146874,1.480810,3.692936,-0.000287,-0.732279,0
1260,0.848451,0.914798,3.279695,-0.000000,-2.264310,0
1261,0.219145,0.948307,4.506522,-0.163902,-0.825434,0
1262,0.106205,0.816596,3.635298,-0.000753,-0.539890,0
1263,0.509382,0.863535,0.763947,-0.379134,-0.169883,0
1264,0.720333,1.979376,0.467425,-0.032333,-2.047706,0
1265,0.332769,1.837886,0.915018,-0.000124,-1.222746,0
1266,0.122606,1.728363,0.629390,-0.000001,-0.845289,0
1267,0.615796,1.997655,4.359998,-0.000000,-1.853676,0
1268,0.339862,1.813716,2.242512,-0.004405,-1.191124,0
1269,0.943345,1.870994,0.796035,-0.066793,-2.442854,0
1270,0.616739,1.303917,3.484772,-0.000000,-1.857586,0
1271,0.670793,0.719862,4.087621,-0.000000,-1.860646,0
1272,0.743595,1.714101,3.622116,-0.000000,-2.077176,0
1273,0.540482,1.191511,4.493791,-0.000000,-1.669038,0
1274,0.228489,1.372661,1.190373,-0.000105,-0.985973,0
1275,0.996626,0.766492,4.241151,-0.000000,-2.907671,0
1276,0.851475,1.594245,0.142752,-0.060821,-0.083621,0
1277,0.262293,1.315250,2.378876,-0.003838,-0.996458,0
1278,0.315544,1.289545,1.451312,-0.004642,-1.150715,0
1279,0.253143,1.105549,4.805726,-0.315871,-0.143412,0
1280,0.394520,1.827076,2.972154,-0.133582,-1.306971,0
1281,0.703185,1.592388,3.872539,-0.000000,-2.030905,0
1282,0.287548,1.922591,3.249784,-0.004952,-1.068426,0
1283,0.441628,1.243182,2.047833,-0.217480,-0.157923,0
1284,0.142493,0.946204,1.707126,-0.000245,-0.720375,0
1285,0.107989,1.316384,1.327434,-0.000005,-0.715398,0
1286,0.986446,1.633095,3.988200,-0.000000,-2.601582,0
1287,0.831217,0.570230,4.241002,-0.000000,-2.196143,0
1288,0.969253,1.200864,4.199614,-0.000000,-2.550231,0
1289,0.609275,1.954877,3.412222,-0.002371,-1.840571,0
1290,0.249936,1.803629,0.068453,-0.000003,-1.114728,0
1291,0.896691,1.862326,4.761774,-0.000000,-2.559306,0
1292,0.504452,1.082370,2.768551,-0.397180,-1.570209,0
1293,0.695904,0.603020,1.577584,-0.000000,-1.998334,0
1294,0.829682,0.950070,3.858189,-0.000000,-2.191280,0
1295,0.272765,0.754091,2.439504,-0.330458,-0.035640,0
1296,0.303792,0.753051,3.840981,-0.987858,-1.069792,1
1297,0.728434,1.580257,1.108246,-0.106548,-0.107206,0
1298,0.291281,1.078608,4.638386,-0.509755,-0.625083,0
1299,0.185050,1.697014,3.275806,-0.000339,-0.836031,0
1300,0.554326,0.581546,2.076749,-0.000000,-1.696627,0
1301,0.235041,1.584201,4.447000,-0.023050,-0.928211,0
1302,0.205867,1.137579,4.759016,-0.084567,-0.813339,0
1303,0.627343,0.705184,4.330561,-0.000000,-1.801701,0
1304,0.728753,0.996510,0.782365,-0.473114,-2.951574,0
1305,0.468756,1.481510,4.205654,-0.007721,-1.479748,0
1306,0.302340,1.486474,0.649542,-0.000141,-1.158975,0
1307,0.386781,0.661564,0.223646,-0.441597,-0.210388,0
1308,0.400097,1.803895,3.025545,-0.198089,-1.331126,0
1309,0.894745,1.227916,4.660989,-0.000000,-2.552367,0
1310,0.360146,1.503606,3.250649,-0.369697,-1.222521,0
1311,0.256053,0.523849,4.406708,-0.006390,-0.913666,0
1312,0.129510,1.297742,3.092131,-0.000142,-0.681731,0
1313,0.874019,1.678558,1.539151,-0.138392,-2.455966,0
1314,0.902770,1.197923,0.404765,-0.236345,-0.126580,0
1315,0.649792,0.584467,0.291759,-0.000222,-1.934752,0
1316,0.144050,1.416848,0.837946,-0.000004,-0.839131,0
1317,0.711208,0.808568,1.356193,-0.000011,-2.044607,0
1318,0.203400,1.931316,1.031208,-0.000005,-0.989957,0
1319,0.439026,1.094614,0.393784,-0.062600,-1.431719,0
1320,0.970717,0.676662,2.424118,-0.000000,-2.561654,0
1321,0.179939,1.644533,3.099672,-0.000247,-0.831638,0
1322,0.688075,1.534174,2.954421,-0.000004,-1.995384,0
1323,0.788169,0.898939,4.553761,-0.000000,-2.073159,0
1324,0.147507,0.597069,0.756015,-0.004977,-0.644431,0
1325,0.962631,0.796917,0.998222,-0.000000,-2.777130,0
1326,0.879300,1.137682,1.772633,-0.000000,-2.436619,0
1327,0.292783,0.746295,1.304740,-0.455427,-0.029330,0
1328,0.311441,1.161420,0.466947,-0.000965,-1.154104,0
1329,0.738970,1.171548,4.626599,-0.000000,-1.970514,0
1330,0.167888,1.424714,1.281089,-0.000016,-0.855195,0
1331,0.988826,0.630779,4.499292,-0.000000,-2.876265,0
1332,0.195130,1.387226,4.508329,-0.010594,-0.811025,0
1333,0.570711,0.709470,2.047539,-0.000001,-1.755332,0
1334,0.285007,1.739122,4.257831,-0.069561,-1.046656,0
1335,0.111493,1.721330,3.843768,-0.000053,-0.644293,0
1336,0.969559,1.387357,0.090280,-0.290176,-1.422536,0
1337,0.180969,0.911391,3.157309,-0.014706,-0.761615,0
1338,0.556600,0.768697,4.148429,-0.000000,-1.687766,0
1339,0.508965,1.266809,0.822381,-0.196155,-1.591457,0
1340,0.619923,1.415099,4.827100,-0.000000,-1.792534,0
1341,0.116150,1.095203,3.813795,-0.000514,-0.610657,0
1342,0.699937,1.869354,4.276131,-0.000000,-2.012117,0
1343,0.160433,0.549920,1.628015,-0.009988,-0.708769,0
1344,0.546169,0.567409,2.385570,-0.000000,-1.672821,0
1345,0.518431,1.076466,0.663522,-0.176332,-0.070172,0
1346,0.326972,0.823556,2.909579,-0.543452,-0.003324,0
1347,0.428866,1.455611,4.437375,-0.079405,-1.386018,0
1348,0.257762,0.582306,3.146094,-0.995017,-0.921194,0
1349,0.887387,0.555594,3.648352,-0.000000,-2.510492,0
1350,0.206968,1.400671,3.493367,-0.003105,-0.853783,0
1351,0.496183,0.634883,1.202071,-0.041034,-1.569551,0
1352,0.674859,1.447682,2.101374,-0.828420,-1.968849,1
1353,0.996901,0.900924,3.640632,-0.000000,-2.634900,0
1354,0.324268,1.999697,4.453771,-0.231641,-1.120304,0
1355,0.622392,1.968671,3.197821,-0.039970,-1.861477,0
1356,0.492312,1.071214,3.244208,-0.007091,-1.562269,0
1357,0.145453,1.943427,4.757769,-0.000401,-0.713873,0
1358,0.320279,0.794132,1.065798,-0.440409,-0.043296,0
1359,0.463635,0.625843,0.892278,-0.856362,-1.477629,1
1360,0.314942,0.781240,3.076610,-0.459209,-0.007830,0
1361,0.957033,1.106208,0.188393,-0.276809,-0.688687,0
1362,0.385793,1.024497,0.587871,-0.063579,-1.290588,0
1363,0.225077,1.752060,1.274441,-0.000023,-0.997282,0
1364,0.654213,1.693604,3.871653,-0.000000,-1.936082,0
1365,0.379257,1.269234,4.303836,-0.980549,-1.260826,1
1366,0.131549,1.036963,0.200454,-0.000009,-0.759004,0
1367,0.791341,1.462688,0.114239,-0.091031,-0.105020,0
1368,0.978439,1.756611,2.605878,-0.000000,-2.718777,0
1369,0.616194,1.939936,2.291610,-0.173700,-0.063074,0
1370,0.984245,1.337013,1.277473,-0.000008,-2.857073,0
1371,0.578018,1.332626,2.139799,-0.439334,-0.081614,0
1372,0.333129,1.883409,2.432744,-0.004370,-1.173599,0
1373,0.809347,1.721162,1.674371,-0.981686,-2.217351,1
1374,0.923340,1.588987,2.491215,-0.000000,-2.540149,0
1375,0.626421,0.878042,2.831700,-0.000000,-1.862950,0
1376,0.849854,1.145143,4.860187,-0.000000,-2.265868,0
1377,0.704325,1.776174,3.761687,-0.000000,-2.033887,0
1378,0.991441,0.969400,2.164338,-0.000000,-2.761478,0
1379,0.109478,0.579734,0.855784,-0.000897,-0.548688,0
1380,0.465597,1.247786,1.706161,-0.211960,-0.235676,0
1381,0.646719,1.681455,4.787820,-0.000000,-1.847442,0
1382,0.656873,1.035331,4.979687,-0.000000,-1.830446,0
1383,0.763689,1.421848,4.334744,-0.000000,-2.008096,0
1384,0.333173,1.586510,2.062406,-0.005617,-1.176204,0
1385,0.401541,0.945088,2.567178,-0.454778,-0.025292,0
1386,0.761880,1.990662,1.512129,-0.120842,-0.083085,0
1387,0.471571,0.738926,0.623957,-0.505272,-2.433296,0
1388,0.590535,1.204341,2.779427,-0.007938,-1.779066,0
1389,0.276356,1.584446,2.979683,-0.005735,-1.044211,0
1390,0.581518,0.901308,2.057510,-0.014174,-1.772881,0
1391,0.881420,0.874575,3.642995,-0.000000,-2.368175,0
1392,0.685964,0.769818,1.386695,-0.000005,-2.004042,0
1393,0.668250,1.548252,3.666168,-0.000000,-1.955542,0
1394,0.720143,1.886965,2.341497,-0.722655,-2.050660,1
1395,0.843591,1.365860,0.533022,-0.335286,-0.883690,0
1396,0.281490,0.615445,1.924716,-0.412539,-0.117672,0
1397,0.615763,1.606850,3.153385,-0.001743,-1.855744,0
1398,0.212948,1.880206,3.128682,-0.000385,-0.920056,0
1399,0.890410,1.920229,3.932818,-0.000000,-2.379224,0
1400,0.650789,1.730059,1.142366,-0.171565,-0.110339,0
1401,0.407405,1.989985,1.629915,-0.002818,-1.389766,0
1402,0.897726,1.939171,0.421812,-0.044101,-0.085339,0
1403,0.859986,0.504348,3.434451,-0.000000,-2.464208,0
1404,0.913033,0.917426,2.229513,-0.000000,-2.517312,0
1405,0.441955,1.834192,1.580622,-0.009506,-1.457715,0
1406,0.856345,1.697277,2.068643,-0.000025,-2.362223,0
1407,0.742143,0.616617,3.208497,-0.000000,-2.051943,0
1408,0.100525,1.914243,4.684959,-0.000071,-0.600868,0
1409,0.543667,1.864630,1.213010,-0.027055,-1.691242,0
1410,0.744730,1.362419,0.546123,-0.101827,-0.068206,0
1411,0.478804,1.868515,2.075003,-0.092130,-1.537836,0
1412,0.957571,1.594717,2.624544,-0.000000,-2.645324,0
1413,0.928186,1.365066,2.294011,-0.000000,-2.559108,0
1414,0.851788,1.622149,2.640380,-0.000000,-2.334274,0
1415,0.654893,0.763075,3.213702,-0.000000,-1.935249,0
1416,0.100229,0.783907,2.221635,-0.000370,-0.563364,0
1417,0.396059,1.618697,0.883856,-0.001439,-1.363710,0
1418,0.988798,0.720294,0.225719,-0.000000,-2.878106,0
1419,0.992730,0.573334,0.778821,-0.000000,-2.892920,0
1420,0.484915,1.909751,4.383785,-0.005301,-1.528361,0
1421,0.693735,1.920957,4.580187,-0.000000,-1.943904,0
1422,0.356600,1.959253,3.513180,-0.099305,-1.222248,0
1423,0.401115,1.124247,0.131370,-0.009771,-1.352724,0
1424,0.625525,1.128169,2.914516,-0.000000,-1.861966,0
1425,0.935608,1.933171,1.641371,-0.006859,-2.683263,0
1426,0.458148,1.099292,3.803198,-0.002170,-1.466397,0
1427,0.212016,1.690712,3.612807,-0.001343,-0.897981,0
1428,0.315255,0.669721,1.282140,-0.500121,-0.064370,0
1429,0.878817,1.500176,4.203928,-0.000000,-2.354002,0
1430,0.432686,1.774061,4.076581,-0.874519,-1.393020,1
1431,0.220709,0.888518,3.163231,-0.127743,-0.834901,0
1432,0.496252,1.297969,3.786750,-0.001194,-1.568946,0
1433,0.532246,0.611711,3.501529,-0.000000,-1.636628,0
1434,0.670166,0.546821,3.510118,-0.000000,-1.863401,0
1435,0.869751,0.539898,2.430258,-0.000000,-2.496055,0
1436,0.372943,1.357869,4.312034,-0.999430,-1.253365,1
1437,0.607688,0.986314,4.593913,-0.000000,-1.772809,0
1438,0.102501,1.430041,0.667395,-0.000001,-0.755335,0
1439,0.513436,1.805331,1.025738,-0.010458,-1.623758,0
1440,0.170626,1.116325,0.781194,-0.000044,-0.840838,0
1441,0.910234,1.805719,3.378559,-0.000000,-2.461459,0
1442,0.670600,1.706938,2.590153,-0.175184,-1.956810,0
1443,0.318297,1.175292,3.063873,-0.416907,-1.107397,0
1444,0.306135,1.446024,4.756017,-0.288591,-0.004475,0
1445,0.614834,1.890711,3.871452,-0.000000,-1.854464,0
1446,0.414231,0.865463,3.768129,-0.000229,-1.374331,0
1447,0.384576,1.365750,2.035836,-0.091103,-1.279315,0
1448,0.958999,1.482647,3.379494,-0.000000,-2.514752,0
1449,0.446343,0.545832,1.446195,-0.003500,-1.432232,0
1450,0.726199,0.856456,3.420806,-0.000000,-2.038756,0
1451,0.911310,1.692175,3.454372,-0.000000,-2.433951,0
1452,0.487301,0.852566,1.983266,-0.783651,-1.550389,1
1453,0.994027,1.137358,2.838497,-0.000000,-2.633599,0
1454,0.904959,0.641401,1.238490,-0.000000,-2.529181,0
1455,0.632483,1.067880,1.601921,-0.944126,-1.884839,1
1456,0.274659,1.721561,2.503517,-0.001401,-1.058268,0
1457,0.887501,1.530894,2.046809,-0.000000,-2.462852,0
1458,0.103545,1.093472,1.051005,-0.000010,-0.663336,0
1459,0.420390,1.409705,1.447482,-0.035189,-1.388265,0
1460,0.612158,1.978253,3.542291,-0.000094,-1.851852,0
1461,0.485088,1.752944,0.753361,-0.003488,-1.570662,0
1462,0.399622,1.430982,3.525915,-0.295361,-0.071733,0
1463,0.799901,1.700906,2.216167,-0.000863,-2.165697,0
1464,0.634019,0.697386,2.263074,-0.000000,-1.881193,0
1465,0.323593,1.436008,1.023720,-0.000743,-1.183357,0
1466,0.156158,0.708791,0.397584,-0.001237,-0.725608,0
1467,0.116705,1.523162,0.846638,-0.000001,-0.780698,0
1468,0.780700,1.313404,1.136372,-0.309211,-0.007962,0
1469,0.256847,1.114134,0.738121,-0.000482,-1.012393,0
1470,0.966041,0.906381,2.676137,-0.000000,-2.547042,0
1471,0.989460,1.487026,2.639793,-0.000000,-2.734456,0
1472,0.464886,1.615450,3.372259,-0.311466,-1.051539,0
1473,0.979233,1.094279,1.099868,-0.000000,-2.841175,0
1474,0.763292,1.020548,3.030940,-0.000000,-2.105318,0
1475,0.521371,1.993892,1.007241,-0.005592,-1.647130,0
1476,0.256029,1.292866,4.204930,-0.133993,-0.947135,0
1477,0.756053,1.817003,3.167706,-0.000000,-2.087544,0
1478,0.622316,1.682074,4.084719,-0.000000,-1.863021,0
1479,0.570365,1.459578,4.482175,-0.000000,-1.739916,0
1480,0.766412,1.754281,3.066863,-0.000000,-2.088600,0
1481,0.535902,0.604555,0.622996,-0.049257,-1.676751,0
1482,0.460983,0.820980,3.364518,-0.000011,-1.466789,0
1483,0.319896,1.586097,4.028277,-0.306208,-1.108002,0
1484,0.514936,1.636282,1.352517,-0.078616,-1.613974,0
1485,0.645399,1.574183,0.444043,-0.082698,-1.918522,0
1486,0.740762,1.792419,2.636221,-0.000182,-2.078401,0
1487,0.275940,1.517630,4.639960,-0.226017,-0.990246,0
1488,0.918777,1.753998,0.545569,-0.043205,-0.720594,0
1489,0.534835,1.539910,4.535838,-0.000000,-1.661379,0
1490,0.839620,1.117744,3.362445,-0.000000,-2.232036,0
1491,0.640769,1.100262,0.821341,-0.353387,-0.100004,0
1492,0.130036,1.119700,1.066191,-0.000019,-0.737023,0
1493,0.218531,0.639602,3.989855,-0.175655,-0.823812,0
1494,0.474008,1.620958,1.361434,-0.033333,-1.518130,0
1495,0.297950,1.629623,4.620122,-0.374552,-1.050630,0
1496,0.492229,0.831308,4.929270,-0.000000,-1.490411,0
1497,0.168452,1.202437,0.213426,-0.000008,-0.873928,0
1498,0.281787,1.439576,2.519302,-0.005007,-1.060923,0
1499,0.802409,1.607157,0.177917,-0.082194,-0.045389,0
1500,0.301857,1.433306,1.185392,-0.000615,-1.133294,0
1501,0.174091,1.913623,0.433577,-0.000001,-0.949407,0
1502,0.622522,1.899849,2.204570,-0.168635,-0.062989,0
1503,0.586654,1.372162,3.645412,-0.000000,-1.771257,0
1504,0.168889,1.581451,0.119638,-0.000001,-0.933041,0
1505,0.885327,1.806514,1.929212,-0.000091,-2.475930,0
1506,0.509962,1.040984,1.482360,-0.457616,-0.224996,0
1507,0.330361,0.930305,0.736554,-0.052250,-1.170161,0
1508,0.637605,1.770197,0.026530,-0.003945,-1.896126,0
1509,0.545107,1.483296,3.651503,-0.000241,-1.683619,0
1510,0.454819,1.673937,2.251634,-0.207565,-1.481880,0
1511,0.214231,0.998568,0.633114,-0.000373,-0.915569,0
1512,0.149022,1.797717,3.616090,-0.000129,-0.742007,0
1513,0.348461,1.250888,2.428040,-0.157432,-1.175221,0
1514,0.710454,1.403109,2.941290,-0.000000,-2.044031,0
1515,0.144441,1.516462,3.192191,-0.000127,-0.728594,0
1516,0.327076,1.398782,3.460625,-0.298903,-1.129176,0
1517,0.937219,1.242954,0.245989,-0.199308,-0.142495,0
1518,0.458959,1.036577,2.068974,-0.488230,-0.075999,0
1519,0.470116,1.370041,2.521919,-0.224539,-0.046593,0
1520,0.449152,1.897880,2.829234,-0.358068,-1.451643,0
1521,0.852817,0.563186,3.285972,-0.000000,-2.282688,0
1522,0.465481,1.453832,3.566660,-0.994238,-1.483638,1
1523,0.630530,0.545687,4.804370,-0.000000,-1.807238,0
1524,0.731902,0.774412,2.892607,-0.000000,-2.051772,0
1525,0.245292,1.589135,0.778718,-0.000027,-1.039268,0
1526,0.360304,1.648619,0.552702,-0.000204,-1.295366,0
1527,0.922759,1.016466,4.014903,-0.000000,-2.442517,0
1528,0.511322,1.639561,3.454530,-0.918650,-1.590260,1
1529,0.723010,1.896915,0.256055,-0.021229,-2.045146,0
1530,0.551761,0.843059,3.672568,-0.000000,-1.689793,0
1531,0.840133,0.695230,1.687555,-0.000000,-2.303702,0
1532,0.493444,1.190565,2.238450,-0.480968,-0.175684,0
1533,0.524116,1.423475,1.636133,-0.175407,-0.078118,0
1534,0.734912,1.808604,0.875744,-0.106958,-0.081496,0
1535,0.872118,0.765531,3.583567,-0.000000,-2.340106,0
1536,0.910856,1.356912,0.371503,-0.213302,-0.149842,0
1537,0.950499,1.677596,3.630443,-0.000000,-2.486462,0
1538,0.653857,1.542423,3.765206,-0.000000,-1.934400,0
1539,0.965021,1.687897,3.162524,-0.000000,-2.540440,0
1540,0.854260,1.982252,0.609763,-0.060846,-0.113643,0
1541,0.639276,1.807518,1.529055,-0.131711,-0.085986,0
1542,0.318331,0.670131,2.624771,-0.517583,-0.008724,0
1543,0.166937,1.920337,2.288242,-0.000020,-0.849640,0
1544,0.601234,1.621602,1.932048,-0.167121,-0.062329,0
1545,0.200757,1.592145,1.366741,-0.000023,-0.933245,0
1546,0.368028,1.945743,1.452382,-0.000840,-1.286455,0
1547,0.654382,0.523225,2.795136,-0.000000,-1.933685,0
1548,0.264731,1.664086,3.267649,-0.005401,-1.008675,0
1549,0.410463,0.562918,2.241347,-0.000160,-1.359004,0
1550,0.815454,1.344429,2.745291,-0.000000,-2.317135,0
1551,0.865059,0.692339,3.511474,-0.000000,-2.324853,0
1552,0.699583,0.829858,3.529913,-0.000000,-2.012093,0
1553,0.332374,1.590712,3.929103,-0.380205,-1.150505,0
1554,0.922867,1.576887,2.160024,-0.000000,-2.574954,0
1555,0.445207,1.137722,3.952013,-0.004239,-1.429617,0
1556,0.920660,1.306207,4.334826,-0.000000,-2.409360,0
1557,0.601095,1.019015,2.411401,-0.001898,-1.812442,0
1558,0.290811,1.129845,1.065660,-0.003029,-1.080515,0
1559,0.963626,1.336668,2.892495,-0.000000,-2.538051,0
1560,0.985266,0.839499,0.698458,-0.000000,-2.864239,0
1561,0.226529,1.017633,4.643890,-0.235826,-0.851911,0
1562,0.973692,0.724327,0.369630,-0.000000,-2.818820,0
1563,0.918673,1.233985,1.946887,-0.000000,-2.563549,0
1564,0.707780,1.414481,3.537436,-0.000000,-2.041451,0
1565,0.665627,0.671584,1.331802,-0.000000,-1.945356,0
1566,0.325053,0.699525,0.951589,-0.414503,-1.529553,0
1567,0.677860,1.460451,0.250916,-0.194976,-1.974546,0
1568,0.473393,1.146848,3.656026,-0.007306,-1.497034,0
1569,0.450690,1.730350,4.515926,-0.023000,-1.448098,0
1570,0.949007,1.589140,1.324211,-0.020335,-2.730316,0
1571,0.403300,1.218821,3.939631,-0.974100,-1.331266,1
1572,0.480204,0.777764,0.712827,-0.400733,-0.032339,0
1573,0.534893,0.846481,1.836021,-0.192900,-1.673497,0
1574,0.481210,0.960992,4.249548,-0.000000,-1.507090,0
1575,0.319408,1.796989,2.438463,-0.003927,-1.162059,0
1576,0.678709,1.769926,2.976406,-0.000365,-1.983521,0
1577,0.396605,1.456777,1.310059,-0.011663,-1.335545,0
1578,0.454454,1.838120,1.987109,-0.044599,-1.481636,0
1579,0.455470,0.886905,1.271800,-0.471780,-0.082538,0
1580,0.665475,0.928748,4.998058,-0.000000,-1.844145,0
1581,0.531823,0.753349,3.576813,-0.000000,-1.645354,0
1582,0.737955,1.932658,0.957065,-0.431650,-2.067008,0
1583,0.510974,1.502278,1.303632,-0.133929,-1.607742,0
1584,0.452905,0.859568,3.476460,-0.000037,-1.455600,0
1585,0.160021,1.675197,2.313849,-0.000031,-0.829581,0
1586,0.560760,1.657026,1.216211,-0.130568,-1.722588,0
1587,0.306291,1.576421,0.355974,-0.000051,-1.192314,0
1588,0.840325,1.467178,4.269576,-0.000000,-2.228565,0
1589,0.824592,0.776401,1.978902,-0.000000,-2.275047,0
1590,0.910311,0.602780,3.651940,-0.000000,-2.496107,0
1591,0.713458,0.907830,4.558512,-0.000000,-1.936226,0
1592,0.658874,0.825748,4.171546,-0.000000,-1.842132,0
1593,0.592679,1.112880,1.781017,-0.377982,-0.023667,0
1594,0.543992,1.902122,3.634994,-0.092006,-1.685242,0
1595,0.817419,0.700458,0.975917,-0.000000,-2.231955,0
1596,0.718459,0.722416,4.804555,-0.000000,-1.942042,0
1597,0.144185,0.672711,3.980207,-0.004784,-0.630138,0
1598,0.791360,1.147199,2.003141,-0.000000,-2.137155,0
1599,0.784045,1.534245,1.110228,-0.283686,-3.218756,0
1600,0.706061,1.378720,1.556261,-0.347020,-0.082862,0
1601,0.959206,0.841001,4.902145,-0.000000,-2.769337,0
1602,0.888656,0.805568,4.343668,-0.000000,-2.375843,0
1603,0.118285,1.712619,0.696160,-0.000001,-0.822194,0
1604,0.303946,1.842823,1.271666,-0.000146,-1.165015,0
1605,0.276695,1.442599,2.060944,-0.001954,-1.063119,0
1606,0.139485,0.650001,1.335394,-0.003291,-0.620616,0
1607,0.255420,0.955534,0.365671,-0.001465,-0.997935,0
1608,0.513765,1.591731,4.721251,-0.000000,-1.594182,0
1609,0.276578,1.075964,1.924319,-0.018133,-1.031541,0
1610,0.666823,0.780435,1.142400,-0.001465,-1.946679,0
1611,0.814505,1.513548,2.656021,-0.000000,-2.258805,0
1612,0.927105,1.720742,2.907632,-0.000000,-2.513773,0
1613,0.561677,0.641361,2.761820,-0.000000,-1.715702,0
1614,0.938794,0.789819,2.681649,-0.000000,-2.468698,0
1615,0.172681,0.794827,3.895036,-0.018062,-0.717797,0
1616,0.726991,0.609604,0.177020,-0.000076,-2.051444,0
1617,0.446351,1.982177,0.436178,-0.000216,-1.505516,0
1618,0.222533,1.424059,3.481063,-0.004917,-0.909291,0
1619,0.311851,0.893922,4.360579,-0.992858,-1.082705,1
1620,0.889323,1.078750,3.838905,-0.000000,-2.370888,0
1621,0.216694,0.557844,2.438260,-0.154816,-0.821437,0
1622,0.434851,0.720598,0.132845,-0.455079,-0.064040,0
1623,0.525274,1.374320,0.192582,-0.014943,-1.657575,0
1624,0.220788,1.420075,0.711886,-0.000024,-0.991710,0
1625,0.290967,1.828999,3.465414,-0.013040,-1.069558,0
1626,0.352781,1.281992,2.286827,-0.109204,-1.209187,0
1627,0.448335,0.682549,4.577348,-0.000000,-1.406646,0
1628,0.681402,1.539422,0.771957,-0.114679,-0.080899,0
1629,0.931762,1.188039,3.118668,-0.000000,-2.451130,0
1630,0.140889,1.488043,3.955376,-0.000309,-0.699416,0
1631,0.164544,1.171992,2.488821,-0.000369,-0.778515,0
1632,0.229076,0.585350,3.602646,-0.291771,-0.867617,0
1633,0.251341,1.560890,3.369232,-0.006842,-0.970461,0
1634,0.781103,1.942302,2.342132,-0.013626,-2.113706,0
1635,0.884202,0.836006,0.063755,-0.014858,-2.494903,0
1636,0.421967,1.421999,4.843790,-0.000345,-1.376248,0
1637,0.247295,0.667992,3.085944,-0.335841,-0.061466,0
1638,0.663889,1.875415,4.538886,-0.000000,-1.925877,0
1639,0.141376,0.895953,1.795826,-0.000478,-0.681436,0
1640,0.302390,1.204817,1.804322,-0.011647,-1.093335,0
1641,0.885430,1.223563,3.669960,-0.000000,-2.374158,0
1642,0.642085,1.405022,0.623543,-0.130747,-0.025364,0
1643,0.125652,0.622958,0.996147,-0.001800,-0.622432,0
1644,0.178965,1.721911,1.385068,-0.000009,-0.913960,0
1645,0.532565,1.780094,3.740411,-0.010416,-1.656986,0
1646,0.314488,1.335767,2.953341,-0.084006,-1.095694,0
1647,0.390346,0.963195,3.740979,-0.225591,-1.282602,0
1648,0.892477,0.778852,4.157051,-0.000000,-2.381388,0
1649,0.769781,1.458904,0.105113,-0.098183,-0.127624,0
1650,0.723883,1.642666,0.907724,-0.107767,-0.103682,0
1651,0.643744,1.245989,0.068928,-0.126398,-0.027533,0
1652,0.322581,1.378530,2.680887,-0.049222,-1.149268,0
1653,0.179486,1.301559,0.002398,-0.000004,-0.925599,0
1654,0.527083,1.461583,4.990362,-0.000000,-1.625420,0
1655,0.545937,1.946711,0.168072,-0.000589,-1.721973,0
1656,0.908355,1.604160,1.771159,-0.000007,-2.554746,0
1657,0.557656,1.668469,4.416628,-0.000000,-1.705320,0
1658,0.469216,1.678498,2.023264,-0.136372,-1.493577,0
1659,0.810661,1.738837,1.867841,-0.287794,-2.221438,0
1660,0.509410,1.834489,3.397347,-0.994509,-1.585042,1
1661,0.252513,1.996527,2.240022,-0.000194,-1.018254,0
1662,0.217264,1.909237,4.714264,-0.006978,-0.894912,0
1663,0.918207,0.561775,4.729336,-0.000000,-2.630615,0
1664,0.671155,1.416197,4.050436,-0.000000,-1.969852,0
1665,0.920713,1.391256,3.503081,-0.000000,-2.436938,0
1666,0.663216,1.353669,3.915189,-0.000000,-1.946984,0
1667,0.556933,0.591152,1.415394,-0.000002,-1.715667,0
1668,0.196148,1.503971,0.059692,-0.000002,-0.986045,0
1669,0.787851,1.136553,4.169913,-0.000000,-2.068717,0
1670,0.912860,0.563797,2.285366,-0.000000,-2.500867,0
1671,0.641147,0.815925,1.635187,-0.000233,-1.906302,0
1672,0.718249,1.772735,3.793368,-0.000000,-2.049331,0
1673,0.371818,0.765096,4.829675,-0.000000,-1.223999,0
1674,0.356742,0.857406,4.753375,-0.000045,-1.178946,0
1675,0.706121,0.856241,0.554674,-0.594693,-0.033853,0
1676,0.287439,1.873067,3.517433,-0.011059,-1.072427,0
1677,0.258748,1.131364,2.932276,-0.043826,-0.974569,0
1678,0.153853,0.600319,2.566019,-0.007355,-0.684814,0
1679,0.865553,0.960520,2.426356,-0.000000,-2.488232,0
1680,0.866849,0.639900,3.929260,-0.000000,-2.323929,0
1681,0.270194,1.049904,4.551469,-0.330726,-0.025875,0
1682,0.438045,1.118458,4.415636,-0.000008,-1.405963,0
1683,0.866602,1.468463,2.734279,-0.000000,-2.453435,0
1684,0.330866,0.902573,4.734567,-0.081415,-1.131828,0
1685,0.123696,0.865673,0.946698,-0.000110,-0.655727,0
1686,0.692722,1.815500,4.485896,-0.000000,-1.948091,0
1687,0.122804,0.815959,4.984998,-0.001608,-0.617431,0
1688,0.652068,0.549901,1.444491,-0.000000,-1.934420,0
1689,0.993076,0.817110,4.085824,-0.000000,-2.894214,0
1690,0.432575,1.650827,4.660897,-0.019310,-1.397961,0
1691,0.541508,0.971805,0.760213,-0.489319,-0.763413,0
1692,0.620706,1.545915,2.006869,-0.269963,-2.097147,0
1693,0.610439,0.547719,2.774989,-0.000000,-1.837404,0
1694,0.893708,0.993527,2.174389,-0.000000,-2.440617,0
1695,0.412750,1.578568,3.776667,-0.318787,-0.156873,0
1696,0.402542,0.851495,0.955088,-0.242962,-0.153210,0
1697,0.781022,0.617103,3.988864,-0.000000,-2.079038,0
1698,0.830399,0.788499,3.621909,-0.000000,-2.196683,0
1699,0.497391,0.816199,2.823668,-0.000058,-1.570846,0
1700,0.908597,1.601305,2.215049,-0.000000,-2.526453,0
1701,0.387820,1.748892,0.242150,-0.000102,-1.370687,0
1702,0.604385,1.028078,4.560248,-0.000000,-1.770633,0
1703,0.487613,1.594571,3.402000,-0.988965,-1.551315,1
1704,0.834156,1.898488,3.804414,-0.000000,-2.218160,0
1705,0.962000,1.639534,2.864536,-0.000000,-2.552715,0
1706,0.813040,1.041355,0.232013,-0.287584,-0.109930,0
1707,0.300437,1.069609,2.738974,-0.256835,-1.076067,0
1708,0.568912,0.519464,0.108915,-0.002286,-1.750453,0
1709,0.276562,0.855407,3.943828,-0.422891,-0.025844,0
1710,0.795898,1.744265,3.611301,-0.000000,-2.179777,0
1711,0.630901,0.871349,0.297844,-0.341990,-0.030116,0
1712,0.571049,1.595057,3.832657,-0.000002,-1.746242,0
1713,0.847504,1.812265,4.578488,-0.000000,-2.254151,0
1714,0.717702,0.598674,4.234354,-0.000000,-1.941476,0
1715,0.512128,0.675269,2.683007,-0.000000,-1.589159,0
1716,0.674639,1.818962,3.045761,-0.000316,-1.970075,0
1717,0.866052,0.625363,2.099618,-0.000000,-2.488587,0
1718,0.262852,0.611617,4.546707,-0.152155,-0.945291,0
1719,0.698235,0.755157,0.864982,-0.001326,-2.000639,0
1720,0.852813,0.571868,4.762847,-0.000000,-2.412970,0
1721,0.858593,1.992594,3.388010,-0.000000,-2.444122,0
1722,0.947166,1.786237,4.029191,-0.000000,-2.475312,0
1723,0.559823,0.602844,2.505640,-0.000000,-1.710949,0
1724,0.841897,1.757627,1.494067,-0.257963,-0.208800,0
1725,0.905850,1.299457,3.402745,-0.000000,-2.445594,0
1726,0.634136,1.735430,3.705441,-0.000000,-1.888629,0
1727,0.317333,1.485812,0.032926,-0.000047,-1.203645,0
1728,0.145760,0.508752,3.551439,-0.000313,-0.636497,0
1729,0.719114,0.865922,4.317308,-0.000000,-1.944474,0
1730,0.159909,1.924110,3.470400,-0.000107,-0.791333,0
1731,0.570799,0.513569,2.219111,-0.000000,-1.745513,0
1732,0.104295,0.803207,3.115581,-0.000704,-0.539317,0
1733,0.658232,1.303537,3.694003,-0.000000,-1.940662,0
1734,0.514334,1.869879,1.139900,-0.011231,-1.626269,0
1735,0.138110,1.106196,3.094487,-0.000529,-0.668019,0
1736,0.547288,0.845121,2.384891,-0.000203,-1.686934,0
1737,0.515842,1.657223,4.563770,-0.000000,-1.602312,0
1738,0.815436,1.200976,1.674927,-0.000118,-2.225287,0
1739,0.535914,1.989680,1.109683,-0.010734,-1.688406,0
1740,0.655650,0.586847,4.223787,-0.000000,-1.837028,0
1741,0.294735,0.761640,3.017015,-0.562115,-0.708345,0
1742,0.521663,0.672359,4.009872,-0.000000,-1.611797,0
1743,0.988914,1.376648,1.109230,-0.001273,-2.880422,0
1744,0.424716,0.862341,0.542423,-0.222162,-0.082971,0
1745,0.651701,0.685938,1.180343,-0.000011,-1.939921,0
1746,0.374096,0.878798,0.573528,-0.374269,-1.270973,0
1747,0.592531,0.762151,4.347782,-0.000000,-1.753260,0
1748,0.465154,1.260665,2.145865,-0.203582,-0.204723,0
1749,0.107649,0.543219,4.783549,-0.000010,-0.543231,0
1750,0.982702,1.235513,4.691325,-0.000000,-2.852437,0
1751,0.951418,1.218483,4.951412,-0.000000,-2.742277,0
1752,0.874379,1.571020,2.645276,-0.000000,-2.393407,0
1753,0.577427,1.569625,3.400181,-0.000610,-1.776552,0
1754,0.945985,1.419183,2.887186,-0.000000,-2.493463,0
1755,0.373319,1.681031,3.060525,-0.139327,-1.276643,0
1756,0.284154,1.644121,1.023023,-0.000095,-1.103949,0
1757,0.429058,0.970275,2.629712,-0.437949,-0.029839,0
1758,0.391157,1.752143,4.147252,-0.338495,-0.015318,0
1759,0.456731,0.848976,0.971203,-0.443508,-0.082578,0
1760,0.932285,1.948408,0.446544,-0.035618,-0.002689,0
1761,0.282942,1.488834,2.192028,-0.002416,-1.070978,0
1762,0.401741,1.782050,3.432001,-0.234576,-0.022008,0
1763,0.388148,1.434942,4.909621,-0.038244,-1.278226,0
1764,0.458484,1.810780,1.182614,-0.005057,-1.498814,0
1765,0.264390,1.977800,0.620923,-0.000008,-1.109169,0
1766,0.589125,1.395664,0.567334,-0.192252,-1.779491,0
1767,0.978267,1.540882,0.455058,-0.308094,-1.422795,0
1768,0.234259,1.406192,4.803260,-0.083621,-0.894505,0
1769,0.901048,0.558742,0.636919,-0.000000,-2.560891,0
1770,0.754736,1.001276,1.103757,-0.136315,-2.085316,0
1771,0.247871,0.699382,0.094368,-0.041992,-0.922909,0
1772,0.868946,1.065943,3.225171,-0.000000,-2.339988,0
1773,0.441763,1.985051,3.503221,-0.229301,-0.146754,0
1774,0.207971,0.720420,1.989296,-0.091994,-0.816288,0
1775,0.605765,1.226796,4.388548,-0.000000,-1.810152,0
1776,0.961702,0.570521,0.936753,-0.000000,-2.773883,0
1777,0.390138,1.934165,0.862286,-0.000285,-1.364028,0
1778,0.997679,1.214518,1.391197,-0.000000,-2.894935,0
1779,0.782247,0.732873,2.462544,-0.000000,-2.171423,0
1780,0.801379,1.913475,2.247312,-0.007402,-2.174288,0
1781,0.426864,1.169061,4.594806,-0.000028,-1.375579,0
1782,0.631265,1.091623,2.312908,-0.003643,-1.875569,0
1783,0.675600,0.825693,2.793797,-0.000000,-1.980745,0
1784,0.554329,1.519872,2.304331,-0.214632,-0.719652,0
1785,0.495229,0.647409,4.094508,-0.000000,-1.555889,0
1786,0.910434,1.228444,1.470049,-0.000000,-2.593588,0
1787,0.364220,1.150253,4.461317,-0.644356,-1.224527,0
1788,0.782018,1.899300,0.872934,-0.096000,-0.121778,0
1789,0.807707,1.379209,0.973728,-0.291390,-0.098112,0
1790,0.684035,0.895678,3.794197,-0.000000,-1.890406,0
1791,0.870220,0.982183,0.841479,-0.000388,-2.442328,0
1792,0.501712,0.803844,2.541071,-0.000577,-1.577959,0
1793,0.873733,1.647211,2.802589,-0.000000,-2.447679,0
1794,0.896453,1.838302,3.322267,-0.000000,-2.483263,0
1795,0.355117,1.482766,3.737436,-0.282684,-0.216558,0
1796,0.576830,1.316709,2.126154,-0.411369,-0.084396,0
1797,0.238271,1.569845,1.102546,-0.000045,-1.007011,0
1798,0.402289,1.458754,3.991925,-0.835086,-1.331699,1
1799,0.943121,1.919426,1.368279,-0.560226,-2.710000,0
1800,0.178164,1.535249,0.109156,-0.000002,-0.942501,0
1801,0.782835,0.765728,2.807852,-0.000000,-2.092217,0
1802,0.923418,1.790596,1.140087,-0.307873,-0.609350,0
1803,0.363832,1.180417,4.904551,-0.040880,-1.216530,0
1804,0.953907,1.642588,3.486163,-0.000000,-2.496868,0
1805,0.735629,0.680330,0.560716,-0.000083,-2.074515,0
1806,0.459865,1.593564,1.818147,-0.090913,-1.480878,0
1807,0.888058,1.080186,0.044561,-0.228023,-0.100188,0
1808,0.223014,1.379612,0.839006,-0.000040,-0.988688,0
1809,0.221001,1.368785,2.859165,-0.001608,-0.910106,0
1810,0.796642,1.414665,2.147891,-0.000015,-2.152999,0
1811,0.982913,0.810412,0.145561,-0.000026,-2.856548,0
1812,0.972291,1.775557,1.044547,-0.247739,-0.152728,0
1813,0.606771,1.165960,4.156721,-0.000000,-1.827193,0
1814,0.594295,1.630876,1.307629,-0.145238,-0.211830,0
1815,0.370176,1.937264,4.390824,-0.309622,-0.059924,0
1816,0.265426,0.687331,0.825708,-0.406390,-0.953502,0
1817,0.903448,1.378611,4.896471,-0.000000,-2.581774,0
1818,0.404664,1.796805,3.210712,-0.383919,-1.334750,0
1819,0.779940,1.441144,1.703503,-0.442786,-2.112252,0
1820,0.725989,1.624621,3.197703,-0.000000,-2.055082,0
1821,0.765152,1.425934,4.486766,-0.000000,-2.002197,0
1822,0.579987,1.065749,2.017605,-0.860135,-1.771966,1
1823,0.465519,0.948775,3.130251,-0.037993,-1.481388,0
1824,0.255315,0.779735,3.830375,-0.379763,-0.071798,0
1825,0.180794,0.605722,2.609258,-0.026261,-0.723648,0
1826,0.359847,1.947525,4.779696,-0.365533,-0.037521,0
1827,0.193001,1.219998,4.040163,-0.010779,-0.794317,0
1828,0.130821,0.873164,4.233607,-0.002302,-0.622172,0
1829,0.273625,1.524279,3.801930,-0.037104,-0.998439,0
1830,0.457953,0.929202,4.929965,-0.000000,-1.460401,0
1831,0.577715,1.906002,4.155036,-0.000000,-1.766346,0
1832,0.141143,1.026846,0.898933,-0.000038,-0.750736,0
1833,0.682671,0.828111,4.796371,-0.000000,-1.872826,0
1834,0.659634,1.487790,0.606691,-0.182642,-0.104565,0
1835,0.853916,1.133223,2.737040,-0.000000,-2.451048,0
1836,0.512289,1.988751,0.527641,-0.000907,-1.627450,0
1837,0.256240,1.223022,4.903124,-0.306999,-0.198807,0
1838,0.383588,1.923853,1.894277,-0.003580,-1.307885,0
1839,0.990080,1.981939,3.619454,-0.000000,-2.615995,0
1840,0.677998,0.983516,1.025577,-0.582063,-2.849700,0
1841,0.912788,1.732990,2.064078,-0.000000,-2.550736,0
1842,0.575873,0.833025,1.282399,-0.670487,-1.766810,0
1843,0.178554,1.412571,2.444537,-0.000165,-0.844814,0
1844,0.231625,1.705724,3.653978,-0.003158,-0.937081,0
1845,0.860387,1.211277,3.650585,-0.000000,-2.307990,0
1846,0.847068,1.305489,3.665762,-0.000000,-2.259007,0
1847,0.552383,0.537328,2.133824,-0.000000,-1.689382,0
1848,0.849806,0.592657,4.433142,-0.000000,-2.270323,0
1849,0.567059,0.524180,0.601875,-0.000038,-1.745792,0
1850,0.389935,1.620693,3.304908,-0.245482,-0.001202,0
1851,0.793014,0.614477,1.739188,-0.000000,-2.196873,0
1852,0.515280,0.705161,3.510382,-0.000000,-1.595760,0
1853,0.255850,1.928476,1.182403,-0.000027,-1.079685,0
1854,0.120326,1.809165,3.407036,-0.000033,-0.689819,0
1855,0.406607,1.351785,0.484178,-0.002916,-1.388639,0
1856,0.627450,0.786655,4.932750,-0.000000,-1.797889,0
1857,0.767562,0.586783,0.262823,-0.000000,-2.093889,0
1858,0.176263,1.048643,0.546913,-0.000057,-0.850969,0
1859,0.256718,0.544391,4.152853,-0.115483,-0.914067,0
1860,0.366524,1.615057,2.310768,-0.022670,-1.266168,0
1861,0.864242,0.540310,1.271833,-0.000000,-2.389989,0
1862,0.896643,0.533802,0.165760,-0.000000,-2.543422,0
1863,0.160932,1.964710,2.658476,-0.000028,-0.832766,0
1864,0.675172,1.279417,2.318556,-0.004451,-1.979772,0
1865,0.438469,0.836633,3.881775,-0.000000,-1.399770,0
1866,0.435629,1.989838,3.562452,-0.219681,-0.107118,0
1867,0.797154,1.999920,2.548251,-0.000019,-2.142843,0
1868,0.968431,0.987146,0.894642,-0.000000,-2.799898,0
1869,0.876715,1.936682,4.510880,-0.000000,-2.352613,0
1870,0.526317,1.834242,3.090915,-0.262885,-0.444471,0
1871,0.742918,1.136707,2.768588,-0.000000,-2.077165,0
1872,0.128221,1.173377,0.776630,-0.000008,-0.754285,0
1873,0.842666,0.526167,2.404294,-0.000000,-2.415673,0
1874,0.802840,1.622153,2.256388,-0.000049,-2.173470,0
1875,0.603215,1.804838,2.537939,-0.239916,-1.435865,0
1876,0.567818,1.330025,3.305828,-0.000085,-1.746108,0
1877,0.889601,1.164988,2.474074,-0.000000,-2.532525,0
1878,0.859567,1.443760,0.175889,-0.057430,-0.400505,0
1879,0.136699,1.515744,1.371271,-0.000006,-0.798892,0
1880,0.669240,1.063724,4.298328,-0.000000,-1.860561,0
1881,0.451748,1.552999,0.688039,-0.003958,-1.493118,0
1882,0.134643,1.433305,0.569392,-0.000002,-0.839695,0
1883,0.628059,0.607983,4.126048,-0.000000,-1.804645,0
1884,0.712153,1.704279,0.293655,-0.074305,-2.030807,0
1885,0.125915,1.169616,1.313597,-0.000018,-0.730848,0
1886,0.497368,0.720814,0.960775,-0.981125,-1.569477,1
1887,0.705150,1.568964,0.454476,-0.294240,-2.016906,0
1888,0.527881,0.935880,2.966002,-0.000025,-1.641824,0
1889,0.348034,1.993298,2.463434,-0.005622,-1.212466,0
1890,0.582256,1.705443,2.436123,-0.205591,-0.782516,0
1891,0.803676,0.805766,1.814207,-0.000000,-2.224247,0
1892,0.245318,0.545702,3.998718,-0.141476,-0.913895,0
1893,0.657552,0.848830,0.581093,-0.563071,-0.025260,0
1894,0.690650,1.667316,2.522113,-0.045350,-1.997328,0
1895,0.488346,1.852881,2.675557,-0.200119,-0.054916,0
1896,0.283562,1.620740,0.147902,-0.000014,-1.147320,0
1897,0.192542,1.926478,2.247327,-0.000037,-0.913308,0
1898,0.672289,1.889605,3.450764,-0.000000,-1.965504,0
1899,0.140729,1.061955,1.783223,-0.000129,-0.720453,0
1900,0.692882,0.664551,4.440851,-0.000000,-1.898010,0
1901,0.955767,1.726710,2.131061,-0.000000,-2.688842,0
1902,0.692230,0.557074,4.620686,-0.000000,-1.893694,0
1903,0.223495,1.954573,2.156208,-0.000072,-0.982013,0
1904,0.654466,1.954299,3.503708,-0.000001,-1.933025,0
1905,0.201700,0.675023,2.346920,-0.072417,-0.809591,0
1906,0.463524,0.671936,1.081527,-0.977798,-1.478261,1
1907,0.272516,0.789805,0.933321,-0.088851,-0.988417,0
1908,0.514184,0.845548,2.844072,-0.000022,-1.600754,0
1909,0.694726,1.705815,0.518490,-0.118779,-2.005469,0
1910,0.165930,0.519639,4.987632,-0.000001,-0.713001,0
1911,0.152322,1.750417,0.735639,-0.000001,-0.884201,0
1912,0.492488,0.842909,3.745698,-0.000000,-1.547796,0
1913,0.775256,1.681716,4.433731,-0.000000,-2.015973,0
1914,0.281940,0.678956,1.902246,-0.351313,-0.450019,0
1915,0.372820,0.528119,3.698662,-0.000000,-1.239844,0
1916,0.613049,1.762848,2.357901,-0.211208,-1.127983,0
1917,0.204731,1.299108,4.021401,-0.010067,-0.848922,0
1918,0.632775,1.442479,2.909660,-0.001583,-1.876583,0
1919,0.926294,1.928836,3.142084,-0.000000,-2.476307,0
1920,0.997796,1.342929,1.060924,-0.000631,-2.916341,0
1921,0.778332,1.206447,3.279952,-0.000000,-2.119857,0
1922,0.369211,1.881412,4.002000,-0.282426,-0.013756,0
1923,0.361660,1.966337,2.512093,-0.009954,-1.263515,0
1924,0.321117,0.640304,0.771471,-0.990549,-1.602201,1
1925,0.841052,1.626340,2.954569,-0.000000,-2.416698,0
1926,0.862204,0.805250,1.909382,-0.000000,-2.348338,0
1927,0.370883,1.647021,2.581818,-0.045935,-1.278421,0
1928,0.151311,1.124465,1.697538,-0.000087,-0.761041,0
1929,0.288463,1.188086,4.239429,-0.330830,-0.052174,0
1930,0.175061,1.599862,1.777373,-0.000024,-0.865419,0
1931,0.629370,1.264297,2.782280,-0.000304,-1.863902,0
1932,0.809149,1.930135,4.059953,-0.000000,-2.124982,0
1933,0.411763,1.104628,3.728530,-0.699020,-1.364159,0
1934,0.685218,1.321413,2.524130,-0.000159,-2.001123,0
1935,0.793165,1.348314,1.846098,-0.003841,-2.149528,0
1936,0.797324,1.909772,2.654428,-0.000001,-2.170506,0
1937,0.170685,1.295947,2.246014,-0.000173,-0.815315,0
1938,0.730941,1.954169,4.167135,-0.000000,-2.046404,0
1939,0.197554,1.042733,3.556041,-0.018925,-0.816082,0
1940,0.323694,0.750635,2.886939,-0.449717,-0.002921,0
1941,0.938412,1.852369,3.237204,-0.000000,-2.461665,0
1942,0.986163,1.695649,4.894020,-0.000000,-2.865468,0
1943,0.586181,1.520514,1.278284,-0.148936,-0.186183,0
1944,0.492478,1.760646,3.043922,-0.248961,-0.038543,0
1945,0.394853,1.951936,4.781883,-0.985238,-1.298830,1
1946,0.523061,1.453322,2.792844,-0.495962,-0.218401,0
1947,0.347975,0.583139,3.131601,-0.002380,-1.165395,0
1948,0.282377,1.158039,1.847966,-0.009600,-1.050665,0
1949,0.340528,1.844173,2.518841,-0.007459,-1.193107,0
1950,0.270815,0.565117,2.271248,-0.465102,-0.026015,0
1951,0.956138,1.273516,1.485444,-0.000000,-2.754771,0
1952,0.720521,1.153583,2.907552,-0.000000,-2.049903,0
1953,0.992287,1.568889,2.139583,-0.000000,-2.804903,0
1954,0.590127,1.406076,3.029318,-0.015612,-1.777861,0
1955,0.511648,1.504322,3.207186,-0.985661,-1.591837,1
1956,0.470631,1.847383,3.132854,-0.227499,-0.046639,0
1957,0.241511,0.978449,3.151170,-0.110377,-0.903444,0
1958,0.459212,1.485583,0.165511,-0.001447,-1.505626,0
1959,0.551557,1.207757,3.722259,-0.000000,-1.685113,0
1960,0.566730,1.713131,4.103349,-0.000000,-1.733312,0
1961,0.868376,1.454312,2.454243,-0.000000,-2.365138,0
1962,0.747693,1.557470,4.622274,-0.000000,-1.981537,0
1963,0.862271,0.863723,0.542466,-0.000299,-2.411575,0
1964,0.951543,1.648634,1.069670,-0.253616,-0.088431,0
1965,0.426053,1.815379,4.980739,-0.002497,-1.368175,0
1966,0.134217,0.556315,4.987120,-0.000000,-0.634186,0
1967,0.841663,1.394193,3.316547,-0.000000,-2.275732,0
1968,0.531692,1.972679,3.389849,-0.982398,-1.660301,1
1969,0.919437,0.975378,1.315510,-0.000000,-2.626556,0
1970,0.239682,0.860358,4.252909,-0.331820,-0.141982,0
1971,0.316879,1.831533,1.773798,-0.000665,-1.180793,0
1972,0.953278,0.732972,1.806831,-0.000000,-2.643093,0
1973,0.720599,0.598747,3.228696,-0.000000,-2.034343,0
1974,0.745986,0.618217,1.054312,-0.000000,-2.083253,0
1975,0.644031,1.957801,2.367755,-0.184222,-0.398669,0
1976,0.407714,0.563537,1.883984,-0.005723,-1.348455,0
1977,0.955001,1.944143,2.504062,-0.000000,-2.650781,0
1978,0.682889,1.565590,0.191602,-0.077613,-1.991410,0
1979,0.965129,0.634564,2.690245,-0.000000,-2.545483,0
1980,0.781908,0.611897,4.975332,-0.000000,-2.076140,0
1981,0.934130,1.913201,4.877435,-0.000000,-2.683849,0
1982,0.719939,1.367456,2.783755,-0.000000,-2.042936,0
1983,0.661091,1.024793,2.338768,-0.000008,-1.936261,0
1984,0.898120,0.644115,1.661823,-0.000000,-2.501292,0
1985,0.181321,1.649904,3.692040,-0.000607,-0.828285,0
1986,0.286900,1.764980,4.565799,-0.130569,-1.031148,0
1987,0.612674,1.923463,4.069711,-0.000000,-1.845965,0
1988,0.532409,1.130451,1.000378,-0.166813,-0.175144,0
1989,0.317033,1.860385,4.087363,-0.116752,-1.113327,0
1990,0.714683,0.828121,3.611422,-0.000000,-1.944799,0
1991,0.589593,0.662422,0.135170,-0.923047,-2.100630,1
1992,0.432352,1.442274,3.072751,-0.240627,-0.062061,0
1993,0.341678,1.311723,4.963957,-0.988492,-1.158191,1
1994,0.162525,0.929961,1.376572,-0.000371,-0.768820,0
1995,0.722452,1.314841,4.082150,-0.000000,-1.967817,0
1996,0.891266,1.016169,3.069086,-0.000000,-2.499562,0
1997,0.229647,1.186713,4.737898,-0.205019,-0.860525,0
1998,0.606473,1.107624,2.269833,-0.113469,-1.829690,0
1999,0.389877,1.148621,0.328125,-0.009058,-1.314740,0


==> results/AVP/constrained_oracle/variation/vsmall/cid_significance.csv <==
algo (subject: NSGA-II),p_value,effect
RS,0.083984375,0.77


==> results/AVP/constrained_oracle/variation/vsmall/combined_cid.csv <==
NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
200,0.6965469712559689,0.2300828772382058,200,0.7468356084582772,0.2606491475794414
400,0.5794483739506319,0.19976638170701727,400,0.6013237433528207,0.24021373004863447
600,0.5273727219041462,0.21381646133145235,600,0.4121466368390149,0.22697044914576395
800,0.4870787592609351,0.21775553889910296,800,0.3816782281200211,0.24117801383644874
1000,0.4747067703059586,0.21882464882501454,1000,0.3652062032717749,0.2443383622654208
1200,0.46997025955008886,0.22158163133060327,1200,0.35624955348810855,0.2455949530158395
1400,0.46717976634477215,0.2235811838837976,1400,0.351431028136134,0.2454371895498102
1600,0.44160496500213825,0.22380820556332745,1600,0.30021704640999447,0.14463296761617467
1800,0.4406874862932136,0.22400681679590748,1800,0.2953615666456755,0.14729144984030124
2000,0.4385551410931375,0.22553841258505813,2000,0.2721924278900733,0.14056125347216344


==> results/AVP/constrained_oracle/variation/vsmall/overview_CID.csv <==
run,NSGA-II,RS
1,0.5094776853852501,0.18384744700094388
2,0.401250250849155,0.26633751260473304
3,0.32490389733752306,0.13376898674924814
4,0.1647852802512764,0.2642009711224511
5,0.3826850978576687,0.21125103100167641
6,0.4983581288460568,0.17298132271264957
7,1,0.3984480235259542
8,0.45042341092762334,0.234492453693091
9,0.4176568130801265,0.23975564401900018
10,0.23601084639669453,0.6168408864709856


==> results/AVP/constrained_oracle/variation_diverse/large/cid/cid_significance.csv <==
algo (subject: NSGA-II),p_value,effect
RS,0.001953125,1.0


==> results/AVP/constrained_oracle/variation_diverse/large/cid/combined_cid.csv <==
NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
250,0.35838550239676176,0.052238850527522016,250,0.3383350036206584,0.023611743423836103
500,0.3385102730748725,0.03493934231964937,500,0.2953900578145413,0.016113514599040316
750,0.3341883269122785,0.03275681821844009,750,0.27818807502431975,0.008851741550314724
1000,0.33192876691529893,0.03146656627105852,1000,0.26989215514975096,0.009218708469737442
1250,0.329041490650453,0.02938946338742645,1250,0.26242323074702884,0.005598857203077555
1500,0.32696139781988787,0.027502422300993708,1500,0.25794167532576523,0.0042015853090310125
1750,0.32373281018035416,0.026146804726972075,1750,0.25408459656883636,0.0036069685840212757
2000,0.32330661882720013,0.026393118231929517,2000,0.2513466756631526,0.0037509968837976487


==> results/AVP/constrained_oracle/variation_diverse/large/cid/overview_CID.csv <==
run,NSGA-II,RS
1,0.337271207255057,0.25300943745113236
2,0.32468948593075675,0.2496304383152144
3,0.3109979887948319,0.2466659665780479
4,0.3222610074843567,0.2563813909019878
5,0.3109654047400277,0.25450035867030174
6,0.3111332130662814,0.2528608802756081
7,0.29351991217830986,0.25531060363274694
8,0.39050241934410423,0.24545269736467443
9,0.3231432273221583,0.2516101974140854
10,0.3085823221561182,0.248044786027727


==> results/AVP/constrained_oracle/variation_diverse/medium/cid/cid_significance.csv <==
algo (subject: NSGA-II),p_value,effect
RS,0.001953125,1.0


==> results/AVP/constrained_oracle/variation_diverse/medium/cid/combined_cid.csv <==
NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
250,0.23531260761303519,0.06739100630490027,250,0.20587724031696397,0.05644032965451216
500,0.21367683155767306,0.05106698870950116,500,0.13803552546110395,0.023223657945950025
750,0.21009268345152138,0.050244944799904975,750,0.1139312259294675,0.011135939329583455
1000,0.20656023024593578,0.0453445797844797,1000,0.10420057612064167,0.011955569974004288
1250,0.20562976184790877,0.04570248716780838,1250,0.0948383268762945,0.01104225354965299
1500,0.20268280550041312,0.042258210948937086,1500,0.08523289603592268,0.008191962534677704
1750,0.1976651180249181,0.038881718184876415,1750,0.07812399596229093,0.00589695740897466
2000,0.19704453550931633,0.03916057414650366,2000,0.07337246824865178,0.004246541238171189


==> results/AVP/constrained_oracle/variation_diverse/medium/cid/overview_CID.csv <==
run,NSGA-II,RS
1,0.22738316785842133,0.07975952720580716
2,0.20338400065430687,0.07157239090929567
3,0.17531752862954242,0.06760846080522519
4,0.208316467388449,0.07315610934101247
5,0.1671925632976521,0.07398897690997
6,0.1898750181730816,0.0668480182952685
7,0.15743587988478186,0.07662410871188309
8,0.29072390745466814,0.07479461179753391
9,0.17234588989910718,0.07108093467466613
10,0.1784709318531526,0.07829154383585565


==> results/AVP/constrained_oracle/variation_diverse/vsmall/cid/cid_significance.csv <==
algo (subject: NSGA-II),p_value,effect
RS,0.16015625,0.75


==> results/AVP/constrained_oracle/variation_diverse/vsmall/cid/combined_cid.csv <==
NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
250,0.5642050276568661,0.21158307164862183,250,0.710457636439392,0.24582280280818686
500,0.41557050644255183,0.13937406727841756,500,0.5067351435933645,0.2148894144143039
750,0.3993809770266038,0.13781778669756944,750,0.38929530614175323,0.23607868164572013
1000,0.39512451125081005,0.1404483371787265,1000,0.3652061710279842,0.24433835958683026
1250,0.3818174778299578,0.11227368111797918,1250,0.35504489216261464,0.24552185659910897
1500,0.36092825816458723,0.08865312574350721,1500,0.32582400430671515,0.19263154669419416
1750,0.3602127242478087,0.0884750273382386,1750,0.29657539406835537,0.14657914692987778
2000,0.34421624349142627,0.0861556065960095,2000,0.2721923985805552,0.14056126307505054


==> results/AVP/constrained_oracle/variation_diverse/vsmall/cid/overview_CID.csv <==
run,NSGA-II,RS
1,0.4359889471784096,0.1838474563319435
2,0.4413374616351241,0.26633729226442426
3,0.2611735647556968,0.1337691018009575
4,0.42057349138471123,0.2642009337789152
5,0.3459192636131222,0.21125084947855297
6,0.29903951299020237,0.1729813071245679
7,0.3845018859119417,0.3984480632229245
8,0.1903105408542028,0.23449251139906546
9,0.39706037732335303,0.23975555763791975
10,0.26625738926749803,0.6168409127662813


==> results/AVP/constrained_oracle_resub/all/large/cid/cid_significance.csv <==
algo (subject: RS),p_value,effect
MOPSO,0.001953125,0.0
NSGA-II,0.001953125,0.0
NSGAII-DJ_A0.29_SEQ,0.001953125,0.0


==> results/AVP/constrained_oracle_resub/all/large/cid/combined_cid.csv <==
RS_n_evals,RS_cid,RS_cid_sigma,MOPSO_n_evals,MOPSO_cid,MOPSO_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,NSGAII-DJ_A0.29_SEQ_n_evals,NSGAII-DJ_A0.29_SEQ_cid,NSGAII-DJ_A0.29_SEQ_cid_sigma
200.0,0.2237530737895724,0.06426675445315042,200.0,0.30154765857750826,0.07386750864322926,200.0,0.268961395761365,0.05477884679309833,200.0,0.2618138128261348,0.05117296202286702
400.0,0.15224973989913856,0.03477922604008755,400.0,0.1953215921447094,0.029682670828215844,400.0,0.25195629103598394,0.05308845072685136,400.0,0.21639906434059294,0.03984595121054681
600.0,0.12382131102306933,0.0136042046424423,600.0,0.15812326053173392,0.016156656534466098,600.0,0.24098610463661307,0.05267424874527145,600.0,0.1925373043236874,0.039558749965194984
800.0,0.11063453089826687,0.01092072665878724,800.0,0.13632281439573107,0.02158866157337389,800.0,0.2369475138986313,0.054075116399440355,800.0,0.17400890994266188,0.03448839416301944
1000.0,0.10420057612064167,0.011955569974004288,1000.0,0.1293967908946309,0.02466745599349399,1000.0,0.23555387024068,0.05467203037070022,1000.0,0.16666627172424833,0.03166508249419291
1200.0,0.09701420360103827,0.011835569537488228,1200.0,0.11958938347488501,0.025603069002731394,1200.0,0.2344835037893344,0.054554370281635206,1200.0,0.16312939837063184,0.02978446991306901
1400.0,0.08831069670206318,0.008863056829451127,1400.0,0.11511801795320993,0.027042983030963533,1400.0,0.23396182545349076,0.05446542252499885,1400.0,0.1612930756414364,0.029744356490135588
1600.0,0.0821550953697822,0.007610099806101116,1600.0,0.11055179638612755,0.0269397432628857,1600.0,0.23209593369593445,0.055049298185686,1600.0,0.16011498635231516,0.029912370518106232
1800.0,0.07678029615979384,0.005768409051211068,1800.0,0.10792584239740835,0.02817113063565138,1800.0,0.2319552996868747,0.05511455700208908,1800.0,0.1588956330277244,0.02981351889508377
2000.0,0.07337246824865178,0.004246541238171189,2000.0,0.10602731728263133,0.029160995678907883,2000.0,0.23152589503749627,0.05542349602495298,2000.0,0.1536956892100078,0.026486768070678072


==> results/AVP/constrained_oracle_resub/all/large/cid/overview_CID.csv <==
run,RS,MOPSO,NSGA-II,NSGAII-DJ_A0.29_SEQ
1,0.07975952720580716,0.10118373952440926,0.19033067433669007,0.17827896669816728
2,0.07157239090929567,0.10112281435400854,0.22815491290466047,0.12265229208415011
3,0.06760846080522519,0.08295775715315658,0.20096033082579604,0.15423812719202548
4,0.07315610934101247,0.15879441171522518,0.1627134307467431,0.12774872532531906
5,0.07398897690997,0.09668126697830197,0.19346304018339508,0.16335493500137574
6,0.0668480182952685,0.08922866665206515,0.3121505979936245,0.19514534749284926
7,0.07662410871188309,0.08671396515688991,0.30235063349790225,0.12031070786287458
8,0.07479461179753391,0.16161523795906313,0.28833771346030573,0.14043383245555918
9,0.07108093467466613,0.08953177732527312,0.2615877290392112,0.18464677646904115
10,0.07829154383585565,0.0924435360079205,0.1752098873866347,0.15014718151871612


==> results/AVP/constrained_oracle_resub/all/medium/cid/cid_significance.csv <==
algo (subject: RS),p_value,effect
MOPSO,0.009765625,0.13
NSGA-II,0.009765625,0.09
NSGAII-DJ_A0.29_SEQ,0.193359375,0.35


==> results/AVP/constrained_oracle_resub/all/medium/cid/combined_cid.csv <==
RS_n_evals,RS_cid,RS_cid_sigma,MOPSO_n_evals,MOPSO_cid,MOPSO_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,NSGAII-DJ_A0.29_SEQ_n_evals,NSGAII-DJ_A0.29_SEQ_cid,NSGAII-DJ_A0.29_SEQ_cid_sigma
200.0,0.6192767343402442,0.2966083393132794,200.0,0.7786756950917855,0.29411024995098106,200.0,0.6455280518940919,0.2738670223173029,200.0,0.6505695422187501,0.2556527016613563
400.0,0.4249327989300446,0.19032803429650194,400.0,0.5188477082933455,0.2963684588261899,400.0,0.5148652207341117,0.2028363760236914,400.0,0.5322289904623776,0.19362739811827492
600.0,0.30677813212086585,0.12362266312768752,600.0,0.45103391418992195,0.27418379255703296,600.0,0.4022187563445637,0.1445021364430966,600.0,0.42457363014260946,0.23462640318233233
800.0,0.26150879955603906,0.09282887852167354,800.0,0.3918666285289493,0.26652585235014103,800.0,0.3742670050606337,0.13864319981241296,800.0,0.31972322190905855,0.11569799461930691
1000.0,0.2517428046238357,0.0920331989794302,1000.0,0.3667958058717112,0.2216358329578428,1000.0,0.36787214844075944,0.14326833803777675,1000.0,0.3001306694552853,0.12398946307672741
1200.0,0.23412774226461136,0.08018676795536873,1200.0,0.3402973630364937,0.2117028006446886,1200.0,0.36419950130786594,0.14439544666022455,1200.0,0.2959535847280599,0.12414123011639738
1400.0,0.21493320613083874,0.06302690485404072,1400.0,0.3381749030974911,0.2126726157063705,1400.0,0.3513021681488025,0.15246302685344518,1400.0,0.2747415578589343,0.12764445977816374
1600.0,0.19383564859079655,0.05659196639321107,1600.0,0.33325319124445124,0.21371579639335336,1600.0,0.3407814778079937,0.15387511235120374,1600.0,0.26490172129416745,0.13353183873187488
1800.0,0.18670960390424834,0.05543531299979033,1800.0,0.3268945378694295,0.21655504376146242,1800.0,0.3402065235928352,0.1542097027961846,1800.0,0.2631350682723893,0.13280893419979994
2000.0,0.17126976930609508,0.03534956623842526,2000.0,0.3263725663633236,0.21681160833495766,2000.0,0.3384690063994133,0.1553950714114649,2000.0,0.24379443201253032,0.12248106008179972


==> results/AVP/constrained_oracle_resub/all/medium/cid/overview_CID.csv <==
run,RS,MOPSO,NSGA-II,NSGAII-DJ_A0.29_SEQ
1,0.13052476028537324,0.2366377475324753,0.45256402972800375,0.4899624650694149
2,0.2277012121690329,0.29375179358428355,0.32774845911959477,0.40082241159876014
3,0.1308398501332726,0.2941739969761512,0.23443085324850865,0.16736052016795858
4,0.20991311790630063,0.22884962380538904,0.15417305158776642,0.18154263332435588
5,0.1714926919160436,0.2099563800093223,0.358891201250462,0.18055125053694268
6,0.12363340718241982,0.18330555430570028,0.2856628780964064,0.31923353437260493
7,0.1651016846294977,0.22233054005763847,0.676806729361022,0.1277074987466016
8,0.16814499941981143,0.7994951163235627,0.4548731908791309,0.12603167262124362
9,0.19717291996736575,0.1480521378212412,0.21943469717422528,0.2546712103986309
10,0.1881730494518333,0.6471727732174722,0.22010497354901354,0.19006112328879


==> results/AVP/constrained_oracle_resub/all/small/cid/cid_significance.csv <==
algo (subject: RS),p_value,effect
MOPSO,0.048828125,0.23
NSGA-II,0.083984375,0.23
NSGAII-DJ_A0.29_SEQ,0.6953125,0.42


==> results/AVP/constrained_oracle_resub/all/small/cid/combined_cid.csv <==
RS_n_evals,RS_cid,RS_cid_sigma,MOPSO_n_evals,MOPSO_cid,MOPSO_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,NSGAII-DJ_A0.29_SEQ_n_evals,NSGAII-DJ_A0.29_SEQ_cid,NSGAII-DJ_A0.29_SEQ_cid_sigma
200.0,0.7468356134453498,0.2606491715062672,200.0,0.9009103899766631,0.16682654783878342,200.0,0.6965468916685958,0.23008286291145522,200.0,0.7544937365386112,0.21648146106286528
400.0,0.6013237054215186,0.24021372569442867,400.0,0.7158596379304282,0.2467405183304639,400.0,0.5794484671449025,0.19976635907446422,400.0,0.658749041764003,0.18841833219528795
600.0,0.41214658176521013,0.22697043655823976,600.0,0.6580845857223425,0.26767908043375344,600.0,0.5273727839693397,0.21381646110529479,600.0,0.5229645154876006,0.19999342491397892
800.0,0.3816782142672676,0.24117798824488726,800.0,0.545229005337103,0.27314180516917713,800.0,0.4870787734375198,0.21775551004732496,800.0,0.40706765186759847,0.13636080606766082
1000.0,0.3652061710279842,0.24433835958683026,1000.0,0.5318246718486155,0.26404271476635843,1000.0,0.47470671945862286,0.21882462164423758,1000.0,0.3881099363146626,0.13262300330262802
1200.0,0.35624952118161624,0.24559495396571887,1200.0,0.469632354022594,0.25189102990003276,1200.0,0.4699701853060739,0.2215816135195369,1200.0,0.38150178746727603,0.13361865781818016
1400.0,0.3514310051056101,0.2454371944790063,1400.0,0.4687519966432099,0.25196157450210266,1400.0,0.4671796797817799,0.22358116990432036,1400.0,0.35058935551327275,0.13748359733814727
1600.0,0.3002170035078203,0.14463297845710318,1600.0,0.45662209397166603,0.25749688591010766,1600.0,0.44160493561872444,0.2238081954567214,1600.0,0.33802602978295404,0.1443292860375137
1800.0,0.29536152425520046,0.14729146364235732,1800.0,0.45122758141048624,0.2605898036625716,1800.0,0.4406874654877601,0.22400680462572747,1800.0,0.3346232274105581,0.14206455032286397
2000.0,0.2721923985805552,0.14056126307505054,2000.0,0.4510276352513424,0.26066936608480357,2000.0,0.4385551089751389,0.2255384030607774,2000.0,0.3133023472337534,0.13677238492121077


==> results/AVP/constrained_oracle_resub/all/small/cid/overview_CID.csv <==
run,RS,MOPSO,NSGA-II,NSGAII-DJ_A0.29_SEQ
1,0.1838474563319435,0.44710061544425267,0.5094775460258832,0.5694996959463935
2,0.26633729226442426,0.6440713811436369,0.40125035213005705,0.4341892328264595
3,0.1337691018009575,0.3567893055416999,0.32490402932602713,0.32761517634367965
4,0.2642009337789152,0.2347098542690234,0.16478521311121258,0.18792375059420083
5,0.21125084947855297,0.3597930301086093,0.38268522204604916,0.20377463278127794
6,0.1729813071245679,0.19874970815435894,0.4983580639954408,0.35427016027131564
7,0.3984480632229245,0.27366686298233844,1,0.16802792645722175
8,0.23449251139906546,1,0.45042309587356755,0.18164977593434692
9,0.23975555763791975,0.2637859585752528,0.4176567405392172,0.261070688924314
10,0.6168409127662813,0.7316096362942515,0.236010826703934,0.4450024322583239


==> results/AVP_1/10_runs/22_04_23/analysis_combined.csv <==
Critical Scenarios NSGA-II-KMEANS,4140
Critical Scenarios NSGA-II-KMEANS (duplicate free),1391
Critical Scenarios NSGA-II-DT,4353
Critical Scenarios NSGA-II-DT (duplicate free),1317
Ratio Critical Scenarios NSGA-II-DT/NSGA-II-KMEANS (union),1.05
"Ratio Critical Scenarios NSGA-II-DT/NSGA-II-KMEANS (union, duplicate free)",0.95
Ratio Critical Scenarios NSGA-II-DT/NSGA-II-KMEANS (average),0.99
"Ratio Critical Scenarios NSGA-II-DT/NSGA-II-KMEANS (average, duplicate free)",1.11


==> results/AVP_1/10_runs/22_04_23/analysis_results_NSGA-II-DT.csv <==
Attribute,Value
min_n_evals,1080
max_n_evals,1330
mean_n_evals,1182.6666666666667
min_exec_time [s],16255.08122420311
max_exec_time [s],32773.1012403965
mean_exec_time [s],20749.015647172928


==> results/AVP_1/10_runs/22_04_23/analysis_results_NSGA-II-KMEANS.csv <==
Attribute,Value
min_n_evals,1098
max_n_evals,1118
mean_n_evals,1107.0
min_exec_time [s],15889.548852205276
max_exec_time [s],22935.560817718506
mean_exec_time [s],17665.153858224552


==> results/BNH/10_runs/17_07_23/analysis_combined.csv <==
Critical Scenarios RS,486
Critical Scenarios RS (duplicate free),486
Critical Scenarios NSGA-II,966
Critical Scenarios NSGA-II (duplicate free),423
Ratio Critical Scenarios NSGA-II/RS (union),1.99
"Ratio Critical Scenarios NSGA-II/RS (union, duplicate free)",0.87
Ratio Critical Scenarios NSGA-II/RS (average),1.99
"Ratio Critical Scenarios NSGA-II/RS (average, duplicate free)",2.06


==> results/BNH/10_runs/17_07_23/analysis_results_NSGA-II.csv <==
Attribute,Value
min_n_evals,200
max_n_evals,200
mean_n_evals,200.0
min_exec_time [s],2.2460014820098877
max_exec_time [s],3.4259984493255615
mean_exec_time [s],2.8156999349594116


==> results/BNH/10_runs/17_07_23/analysis_results_RS.csv <==
Attribute,Value
min_n_evals,200
max_n_evals,200
mean_n_evals,200.0
min_exec_time [s],0.3130009174346924
max_exec_time [s],0.7200014591217041
mean_exec_time [s],0.4977005958557129


==> results/BNH/10_runs/17_07_23/idge/combined_IGDE.csv <==
RS_n_evals,RS_IGDE,RS_IGDE_sigma,RS__IGDE_min,RS__IGDE_max,NSGA-II__n_evals,NSGA-II__IGDE,NSGA-II__IGDE_sigma,NSGA-II__IGDE_min,NSGA-II__IGDE_max
200,0.04281455681090097,0.003970016987461539,0.036951708844442384,0.049734689043743896,200,0.09134397391260997,0.03273984586789183,0.06047478842083668,0.17943989642274727


==> results/MNIST/Digit_129/All/C_05/cid_significance.csv <==
algo (subject: NSGA-II-D),p_value,effect
NSGA-II,0.009765625,0.19
RS,0.001953125,1.0


==> results/MNIST/Digit_129/All/C_05/combined_cid.csv <==
NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
100.0,0.32454180314704406,0.050354830096680944,100.0,0.35034745962968455,0.07686267103689631,100.0,0.2275760188040588,0.027907253852135796
200.0,0.2884777285113253,0.04528327342341894,200.0,0.3169639415476318,0.05366872170987586,200.0,0.1695532136752746,0.015620177210804212
300.0,0.2731275194311012,0.04492822292404049,300.0,0.30653607634397784,0.05686299363898104,300.0,0.1404435438178682,0.006525060087410517
400.0,0.2532147952555846,0.048348487232052574,400.0,0.300424983621768,0.057386408899163334,400.0,0.124639682629864,0.005959092927370015
500.0,0.23846747312934707,0.05048209545048729,500.0,0.2989575366775171,0.057990289931398514,500.0,0.11369875326410886,0.006709222389404085
600.0,0.23213796880340576,0.05019774181798942,600.0,0.29812319728586517,0.058109240009034537,600.0,0.10535089861366194,0.0036933033681226237
700.0,0.22433189030670014,0.05326477699011116,700.0,0.2963371574252058,0.05915039448700814,700.0,0.09904987765501364,0.0019485398818950377
800.0,0.21989883200932453,0.05638445565223102,800.0,0.29377195834414993,0.05961494363316853,800.0,0.09393337716344698,0.0017674489527863737
900.0,0.21717668879966417,0.057507798063940005,900.0,0.29270300183457976,0.06009816998748866,900.0,0.08897143428507609,0.002377482798456303
1000.0,0.21182807987979185,0.05645569269181244,1000.0,0.2917022536483234,0.05995602144231916,1000.0,0.08529230136432056,0.0021485921755687557


==> results/MNIST/Digit_129/All/C_05/log.txt <==
2023-11-24 16:09:46,111 INFO     Logging setup. Writing to file:  /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_05//log.txt
2023-11-24 16:09:46,111 INFO     Analysed algorithms: ['NSGA-II-D', 'NSGA-II', 'RS'] 

2023-11-24 16:09:46,111 INFO     folder_runs is: ['/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/']
2023-11-24 16:09:46,111 INFO     Evaluating runs...
2023-11-24 16:09:46,112 INFO     output folder is: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_05/
2023-11-24 16:09:46,112 INFO     ############# Analysis #############
2023-11-24 16:09:46,112 INFO     ---- Reading approximated critical solutions set. ----

2023-11-24 16:09:46,652 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:47,234 INFO     ------ Performing cid analysis ------
2023-11-24 16:09:48,718 INFO     Final CID value: 0.20311045521910281
2023-11-24 16:09:48,719 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:49,358 INFO     ------ Performing cid analysis ------
2023-11-24 16:09:50,788 INFO     Final CID value: 0.16248090311443397
2023-11-24 16:09:50,790 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:51,442 INFO     ------ Performing cid analysis ------
2023-11-24 16:09:53,724 INFO     Final CID value: 0.16539856888899743
2023-11-24 16:09:53,725 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:54,541 INFO     ------ Performing cid analysis ------
2023-11-24 16:09:56,083 INFO     Final CID value: 0.14202757104019112
2023-11-24 16:09:56,086 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:56,745 INFO     ------ Performing cid analysis ------
2023-11-24 16:09:58,361 INFO     Final CID value: 0.2996655764676247
2023-11-24 16:09:58,363 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:59,021 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:01,525 INFO     Final CID value: 0.21235176858186436
2023-11-24 16:10:01,527 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:02,176 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:03,633 INFO     Final CID value: 0.19794628057780164
2023-11-24 16:10:03,635 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:04,232 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:05,558 INFO     Final CID value: 0.2831298693158405
2023-11-24 16:10:05,560 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:06,227 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:07,539 INFO     Final CID value: 0.27969176892163133
2023-11-24 16:10:07,541 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:08,162 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:09,925 INFO     Final CID value: 0.1724780366704305
2023-11-24 16:10:09,927 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:10,430 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:13,010 INFO     Final CID value: 0.2563454260073103
2023-11-24 16:10:13,012 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:13,480 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:15,326 INFO     Final CID value: 0.4503496477225007
2023-11-24 16:10:15,328 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:15,800 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:18,041 INFO     Final CID value: 0.25225347264263487
2023-11-24 16:10:18,043 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:18,509 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:21,393 INFO     Final CID value: 0.2980728876041343
2023-11-24 16:10:21,395 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:21,914 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:23,870 INFO     Final CID value: 0.2803349940919613
2023-11-24 16:10:23,872 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:24,363 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:26,097 INFO     Final CID value: 0.24019722333280147
2023-11-24 16:10:26,099 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:26,743 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:28,822 INFO     Final CID value: 0.28178503457654114
2023-11-24 16:10:28,824 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:29,303 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:31,308 INFO     Final CID value: 0.2830724470656988
2023-11-24 16:10:31,310 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:31,790 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:34,607 INFO     Final CID value: 0.31322057666080766
2023-11-24 16:10:34,610 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:35,092 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:36,873 INFO     Final CID value: 0.2613908267788437
2023-11-24 16:10:36,875 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:37,356 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:37,594 INFO     Final CID value: 0.0819633821463995
2023-11-24 16:10:37,596 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:38,118 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:38,356 INFO     Final CID value: 0.08554157344706119
2023-11-24 16:10:38,358 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:38,869 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:39,135 INFO     Final CID value: 0.08435071521410341
2023-11-24 16:10:39,146 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:39,674 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:39,945 INFO     Final CID value: 0.08795845276201722
2023-11-24 16:10:39,947 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:40,446 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:40,698 INFO     Final CID value: 0.08697694549137563
2023-11-24 16:10:40,700 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:41,168 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:41,408 INFO     Final CID value: 0.08757176486278159
2023-11-24 16:10:41,410 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:41,920 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:42,174 INFO     Final CID value: 0.08561502169065612
2023-11-24 16:10:42,176 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:42,661 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:42,913 INFO     Final CID value: 0.0830072668329731
2023-11-24 16:10:42,915 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:43,400 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:43,653 INFO     Final CID value: 0.08707139877818126
2023-11-24 16:10:43,655 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:44,146 INFO     ------ Performing cid analysis ------
2023-11-24 16:10:44,394 INFO     Final CID value: 0.08286649241765652
2023-11-24 16:10:45,276 INFO     ['NSGA-II-D', 'NSGA-II', 'RS']
2023-11-24 16:10:45,276 INFO     test: [0.2031104552191028, 0.1624809031144339, 0.1653985688889974, 0.1420275710401911, 0.2996655764676247, 0.2123517685818643, 0.1979462805778016, 0.2831298693158405, 0.2796917689216313, 0.1724780366704305]
2023-11-24 16:10:45,276 INFO     base: [0.2563454260073103, 0.4503496477225007, 0.2522534726426348, 0.2980728876041343, 0.2803349940919613, 0.2401972233328014, 0.2817850345765411, 0.2830724470656988, 0.3132205766608076, 0.2613908267788437]
2023-11-24 16:10:45,277 INFO     P-Value is: 0.009765625
2023-11-24 16:10:45,277 INFO     Delaney's effect size is: (0.19, 'large')
2023-11-24 16:10:45,277 INFO     test: [0.2031104552191028, 0.1624809031144339, 0.1653985688889974, 0.1420275710401911, 0.2996655764676247, 0.2123517685818643, 0.1979462805778016, 0.2831298693158405, 0.2796917689216313, 0.1724780366704305]
2023-11-24 16:10:45,278 INFO     base: [0.0819633821463995, 0.0855415734470611, 0.0843507152141034, 0.0879584527620172, 0.0869769454913756, 0.0875717648627815, 0.0856150216906561, 0.0830072668329731, 0.0870713987781812, 0.0828664924176565]
2023-11-24 16:10:45,279 INFO     P-Value is: 0.001953125
2023-11-24 16:10:45,279 INFO     Delaney's effect size is: (1.0, 'large')
2023-11-24 16:10:45,279 INFO     {'NSGA-II': [0.2563454260073103, 0.4503496477225007, 0.2522534726426348, 0.2980728876041343, 0.2803349940919613, 0.2401972233328014, 0.2817850345765411, 0.2830724470656988, 0.3132205766608076, 0.2613908267788437], 'RS': [0.0819633821463995, 0.0855415734470611, 0.0843507152141034, 0.0879584527620172, 0.0869769454913756, 0.0875717648627815, 0.0856150216906561, 0.0830072668329731, 0.0870713987781812, 0.0828664924176565]}
2023-11-24 16:10:45,279 INFO     ---- Analysis plots generated. ----
2023-11-24 16:10:45,280 INFO     ---- Analysis summary written to file.
2023-11-24 16:10:45,280 INFO     Results written in: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_05/
2023-11-24 16:10:45,282 INFO     Using problem name as analysis name.
2023-11-24 16:10:45,283 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:10:53,816 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:11:02,277 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:11:11,671 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:11:20,175 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:11:29,592 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:11:39,346 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:11:48,180 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:11:56,476 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:05,292 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:13,919 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:20,309 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:27,183 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:33,304 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:40,399 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:46,417 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:52,375 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:12:58,273 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:13:04,014 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:13:10,818 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:13:16,608 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:13:24,622 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:13:32,346 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:13:40,458 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:13:48,162 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:13:56,282 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:04,428 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:12,516 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:20,499 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:28,649 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:37,032 INFO     Loading data from completed runs.


==> results/MNIST/Digit_129/All/C_07/cid_significance.csv <==
algo (subject: NSGA-II-D),p_value,effect
NSGA-II,0.009765625,0.17
RS,0.001953125,1.0


==> results/MNIST/Digit_129/All/C_07/combined_cid.csv <==
NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
100.0,0.33743340257046567,0.04964248497466079,100.0,0.37107145178272416,0.10084101037231488,100.0,0.24667767958133752,0.03375187081970573
200.0,0.296688959701832,0.047836507598697904,200.0,0.32547620454937376,0.05549745836326921,200.0,0.18434578072140687,0.013959844536535652
300.0,0.28136030505058046,0.048930229350297075,300.0,0.3147215503586283,0.05865014072422694,300.0,0.15295631837160134,0.008008806505088343
400.0,0.26780279406599894,0.05364818665956893,400.0,0.3086740085224195,0.058219825644839254,400.0,0.1363295498548594,0.006090493612998863
500.0,0.25122617167395767,0.05462585635410855,500.0,0.3069574581102839,0.05763885620575342,500.0,0.12361066451512934,0.007313179222175152
600.0,0.24368883533165725,0.05425656373356503,600.0,0.30613936892105414,0.05778640961523372,600.0,0.11424583329914242,0.003585582053034356
700.0,0.23664912315321449,0.056606233505290246,700.0,0.30446556856659635,0.05887462821520743,700.0,0.10727014379943633,0.0026388684380609867
800.0,0.2309618913299949,0.06020747019612785,800.0,0.3026675789949541,0.059606623503905914,800.0,0.10200903607587142,0.002609452708573831
900.0,0.22870305908444416,0.06097918655375268,900.0,0.301251607102721,0.06019456822246039,900.0,0.09727718751412082,0.0026458709467712042
1000.0,0.2217857419979941,0.058204650754833435,1000.0,0.3001842678295332,0.06004812292560411,1000.0,0.09353431516894514,0.0018141244843771296


==> results/MNIST/Digit_129/All/C_07/log.txt <==
2023-11-24 15:20:05,492 INFO     Logging setup. Writing to file:  /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_07/./log.txt
2023-11-24 15:20:05,492 INFO     Analysed algorithms: ['NSGA-II-D', 'NSGA-II', 'RS'] 

2023-11-24 15:20:05,493 INFO     folder_runs is: ['/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/']
2023-11-24 15:20:05,493 INFO     Evaluating runs...
2023-11-24 15:20:05,493 INFO     output folder is: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_07/
2023-11-24 15:20:05,493 INFO     ############# Analysis #############
2023-11-24 15:20:05,493 INFO     ---- Reading approximated critical solutions set. ----

2023-11-24 15:20:06,197 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:06,893 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:08,845 INFO     Final CID value: 0.18412237238965232
2023-11-24 15:20:08,847 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:09,605 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:11,685 INFO     Final CID value: 0.1562461735594996
2023-11-24 15:20:11,687 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:12,436 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:14,916 INFO     Final CID value: 0.15879002639524745
2023-11-24 15:20:14,917 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:15,637 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:17,441 INFO     Final CID value: 0.13286479582755117
2023-11-24 15:20:17,443 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:18,206 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:20,126 INFO     Final CID value: 0.2798078896676614
2023-11-24 15:20:20,127 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:20,908 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:23,466 INFO     Final CID value: 0.2101032144273463
2023-11-24 15:20:23,468 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:24,196 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:25,928 INFO     Final CID value: 0.1940637639204262
2023-11-24 15:20:25,930 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:26,615 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:28,297 INFO     Final CID value: 0.2663548330102065
2023-11-24 15:20:28,299 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:29,055 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:30,818 INFO     Final CID value: 0.2730136311206838
2023-11-24 15:20:30,820 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:31,653 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:33,803 INFO     Final CID value: 0.16843509926220193
2023-11-24 15:20:33,804 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:34,375 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:37,074 INFO     Final CID value: 0.25428988799924074
2023-11-24 15:20:37,076 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:37,631 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:39,557 INFO     Final CID value: 0.4262887882533648
2023-11-24 15:20:39,559 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:40,170 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:42,565 INFO     Final CID value: 0.24941030624309485
2023-11-24 15:20:42,567 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:43,119 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:45,889 INFO     Final CID value: 0.2946743920988047
2023-11-24 15:20:45,891 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:46,522 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:48,766 INFO     Final CID value: 0.27405361106614007
2023-11-24 15:20:48,767 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:49,355 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:51,673 INFO     Final CID value: 0.23431555884727262
2023-11-24 15:20:51,675 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:52,266 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:54,865 INFO     Final CID value: 0.26390384160406305
2023-11-24 15:20:54,867 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:55,449 INFO     ------ Performing cid analysis ------
2023-11-24 15:20:57,670 INFO     Final CID value: 0.27563261820527013
2023-11-24 15:20:57,672 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:20:58,260 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:01,140 INFO     Final CID value: 0.2914786433663969
2023-11-24 15:21:01,142 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:01,792 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:04,431 INFO     Final CID value: 0.25372045206483007
2023-11-24 15:21:04,433 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:04,944 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:05,372 INFO     Final CID value: 0.07485979898208853
2023-11-24 15:21:05,373 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:05,911 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:06,195 INFO     Final CID value: 0.07614170663854927
2023-11-24 15:21:06,196 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:06,771 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:07,087 INFO     Final CID value: 0.07333503352845339
2023-11-24 15:21:07,088 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:07,747 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:08,030 INFO     Final CID value: 0.0802399554192513
2023-11-24 15:21:08,031 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:08,571 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:08,836 INFO     Final CID value: 0.07886953002174867
2023-11-24 15:21:08,837 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:09,338 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:09,612 INFO     Final CID value: 0.07568300458485346
2023-11-24 15:21:09,613 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:10,147 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:10,447 INFO     Final CID value: 0.07405588754718762
2023-11-24 15:21:10,449 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:10,961 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:11,236 INFO     Final CID value: 0.07474637089814849
2023-11-24 15:21:11,238 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:11,742 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:12,024 INFO     Final CID value: 0.0773815774326728
2023-11-24 15:21:12,026 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:21:12,555 INFO     ------ Performing cid analysis ------
2023-11-24 15:21:12,838 INFO     Final CID value: 0.07487260099539247
2023-11-24 16:14:37,034 INFO     Logging setup. Writing to file:  /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_07//log.txt
2023-11-24 16:14:37,034 INFO     Analysed algorithms: ['NSGA-II-D', 'NSGA-II', 'RS'] 

2023-11-24 16:14:37,034 INFO     folder_runs is: ['/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/']
2023-11-24 16:14:37,034 INFO     Evaluating runs...
2023-11-24 16:14:37,034 INFO     output folder is: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_07/
2023-11-24 16:14:37,034 INFO     ############# Analysis #############
2023-11-24 16:14:37,034 INFO     ---- Reading approximated critical solutions set. ----

2023-11-24 16:14:37,571 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:38,171 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:39,588 INFO     Final CID value: 0.21668261436828687
2023-11-24 16:14:39,590 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:40,252 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:41,366 INFO     Final CID value: 0.17140656539079496
2023-11-24 16:14:41,368 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:42,031 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:44,132 INFO     Final CID value: 0.166656306906111
2023-11-24 16:14:44,134 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:44,756 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:46,099 INFO     Final CID value: 0.1446314756662489
2023-11-24 16:14:46,100 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:46,764 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:48,220 INFO     Final CID value: 0.31815989218642937
2023-11-24 16:14:48,222 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:48,870 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:51,050 INFO     Final CID value: 0.2316595500170455
2023-11-24 16:14:51,051 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:51,685 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:52,995 INFO     Final CID value: 0.2159894462725133
2023-11-24 16:14:52,997 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:53,657 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:54,732 INFO     Final CID value: 0.2865397822350974
2023-11-24 16:14:54,733 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:55,396 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:56,468 INFO     Final CID value: 0.28340106127688275
2023-11-24 16:14:56,469 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:57,073 INFO     ------ Performing cid analysis ------
2023-11-24 16:14:58,693 INFO     Final CID value: 0.18273072566053047
2023-11-24 16:14:58,695 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:14:59,359 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:01,625 INFO     Final CID value: 0.25842654454480335
2023-11-24 16:15:01,627 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:02,094 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:03,924 INFO     Final CID value: 0.45883705898331645
2023-11-24 16:15:03,926 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:04,422 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:06,392 INFO     Final CID value: 0.26044970353346075
2023-11-24 16:15:06,394 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:06,853 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:09,584 INFO     Final CID value: 0.3075919831369249
2023-11-24 16:15:09,586 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:10,083 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:11,783 INFO     Final CID value: 0.296259249349138
2023-11-24 16:15:11,785 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:12,275 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:13,853 INFO     Final CID value: 0.24829822548879935
2023-11-24 16:15:13,856 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:14,361 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:16,122 INFO     Final CID value: 0.30008393162275365
2023-11-24 16:15:16,124 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:16,595 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:18,338 INFO     Final CID value: 0.2877785341436314
2023-11-24 16:15:18,341 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:18,814 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:21,515 INFO     Final CID value: 0.3133934345776367
2023-11-24 16:15:21,517 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:22,010 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:23,575 INFO     Final CID value: 0.27072401291486786
2023-11-24 16:15:23,577 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:24,118 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:24,358 INFO     Final CID value: 0.0938047778403865
2023-11-24 16:15:24,360 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:24,866 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:25,090 INFO     Final CID value: 0.09383447128033066
2023-11-24 16:15:25,091 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:25,589 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:25,813 INFO     Final CID value: 0.0939342316057093
2023-11-24 16:15:25,814 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:26,296 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:26,520 INFO     Final CID value: 0.09445393144951778
2023-11-24 16:15:26,522 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:27,030 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:27,250 INFO     Final CID value: 0.09567180422347371
2023-11-24 16:15:27,252 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:27,727 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:27,950 INFO     Final CID value: 0.0919233969648267
2023-11-24 16:15:27,951 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:28,475 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:28,724 INFO     Final CID value: 0.09553793340855096
2023-11-24 16:15:28,726 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:29,222 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:29,630 INFO     Final CID value: 0.09336717891818755
2023-11-24 16:15:29,632 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:30,116 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:30,341 INFO     Final CID value: 0.09343247801327752
2023-11-24 16:15:30,342 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:15:30,854 INFO     ------ Performing cid analysis ------
2023-11-24 16:15:31,085 INFO     Final CID value: 0.08938294798519072
2023-11-24 16:15:31,938 INFO     ['NSGA-II-D', 'NSGA-II', 'RS']
2023-11-24 16:15:31,938 INFO     test: [0.2166826143682868, 0.1714065653907949, 0.166656306906111, 0.1446314756662489, 0.3181598921864293, 0.2316595500170455, 0.2159894462725133, 0.2865397822350974, 0.2834010612768827, 0.1827307256605304]
2023-11-24 16:15:31,939 INFO     base: [0.2584265445448033, 0.4588370589833164, 0.2604497035334607, 0.3075919831369249, 0.296259249349138, 0.2482982254887993, 0.3000839316227536, 0.2877785341436314, 0.3133934345776367, 0.2707240129148678]
2023-11-24 16:15:31,940 INFO     P-Value is: 0.009765625
2023-11-24 16:15:31,940 INFO     Delaney's effect size is: (0.17, 'large')
2023-11-24 16:15:31,940 INFO     test: [0.2166826143682868, 0.1714065653907949, 0.166656306906111, 0.1446314756662489, 0.3181598921864293, 0.2316595500170455, 0.2159894462725133, 0.2865397822350974, 0.2834010612768827, 0.1827307256605304]
2023-11-24 16:15:31,940 INFO     base: [0.0938047778403865, 0.0938344712803306, 0.0939342316057093, 0.0944539314495177, 0.0956718042234737, 0.0919233969648267, 0.0955379334085509, 0.0933671789181875, 0.0934324780132775, 0.0893829479851907]
2023-11-24 16:15:31,941 INFO     P-Value is: 0.001953125
2023-11-24 16:15:31,941 INFO     Delaney's effect size is: (1.0, 'large')
2023-11-24 16:15:31,942 INFO     {'NSGA-II': [0.2584265445448033, 0.4588370589833164, 0.2604497035334607, 0.3075919831369249, 0.296259249349138, 0.2482982254887993, 0.3000839316227536, 0.2877785341436314, 0.3133934345776367, 0.2707240129148678], 'RS': [0.0938047778403865, 0.0938344712803306, 0.0939342316057093, 0.0944539314495177, 0.0956718042234737, 0.0919233969648267, 0.0955379334085509, 0.0933671789181875, 0.0934324780132775, 0.0893829479851907]}
2023-11-24 16:15:31,942 INFO     ---- Analysis plots generated. ----
2023-11-24 16:15:31,942 INFO     ---- Analysis summary written to file.
2023-11-24 16:15:31,942 INFO     Results written in: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_07/


==> results/MNIST/Digit_129/All/C_07/overview_CID.csv <==
run,NSGA-II-D,NSGA-II,RS
1,0.18412237238965232,0.25428988799924074,0.07485979898208853
2,0.1562461735594996,0.4262887882533648,0.07614170663854927
3,0.15879002639524745,0.24941030624309485,0.07333503352845339
4,0.13286479582755117,0.2946743920988047,0.0802399554192513
5,0.2798078896676614,0.27405361106614007,0.07886953002174867
6,0.2101032144273463,0.23431555884727262,0.07568300458485346
7,0.1940637639204262,0.26390384160406305,0.07405588754718762
8,0.2663548330102065,0.27563261820527013,0.07474637089814849
9,0.2730136311206838,0.2914786433663969,0.0773815774326728
10,0.16843509926220193,0.25372045206483007,0.07487260099539247


==> results/MNIST/Digit_129/All/C_07/overview_cid.csv <==
run,NSGA-II-D,NSGA-II,RS
1,0.21668261436828687,0.25842654454480335,0.0938047778403865
2,0.17140656539079496,0.45883705898331645,0.09383447128033066
3,0.166656306906111,0.26044970353346075,0.0939342316057093
4,0.1446314756662489,0.3075919831369249,0.09445393144951778
5,0.31815989218642937,0.296259249349138,0.09567180422347371
6,0.2316595500170455,0.24829822548879935,0.0919233969648267
7,0.2159894462725133,0.30008393162275365,0.09553793340855096
8,0.2865397822350974,0.2877785341436314,0.09336717891818755
9,0.28340106127688275,0.3133934345776367,0.09343247801327752
10,0.18273072566053047,0.27072401291486786,0.08938294798519072


==> results/MNIST/Digit_129/All/C_09/cid_significance.csv <==
algo (subject: NSGA-II-D),p_value,effect
NSGA-II,0.005859375,0.12
RS,0.001953125,1.0


==> results/MNIST/Digit_129/All/C_09/combined_cid.csv <==
NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
100.0,0.403170447754167,0.06669312942819153,100.0,0.4573718511198611,0.07893475921012684,100.0,0.2935386996748354,0.06339932660535465
200.0,0.3490625819691793,0.056649202199338757,200.0,0.38707026604786476,0.07218152373131868,200.0,0.21669568401577685,0.024838268473496215
300.0,0.33513884028066954,0.06159985041837025,300.0,0.37049185477081936,0.07554874504621381,300.0,0.18582260594101452,0.019925788800895558
400.0,0.30975478662302736,0.06354147168247068,400.0,0.36163041280297437,0.0737662084410947,400.0,0.16331547159527834,0.011215148084214676
500.0,0.28680064682671363,0.05192805006799365,500.0,0.360088295248993,0.07409084140590114,500.0,0.14791606243803335,0.012217416875360983
600.0,0.2727395368277948,0.049735679044309325,600.0,0.3590407525171291,0.0737675203383809,600.0,0.13732720607528343,0.006502182573828835
700.0,0.2660302297985698,0.05287072799087158,700.0,0.35519674491087827,0.07112411668944289,700.0,0.13050659087945587,0.00469475106706097
800.0,0.2590675065571507,0.05754480175590146,800.0,0.3532176051767182,0.07168670464828766,800.0,0.12412758337562102,0.004109841970486477
900.0,0.2539471013461448,0.05782766330862879,900.0,0.3515888777506957,0.07280569500507213,900.0,0.11860459011047844,0.003279210074635061
1000.0,0.2481123554064606,0.060325304867098126,1000.0,0.3499741257370382,0.07327741610679225,1000.0,0.11466106601471977,0.003038551229898748


==> results/MNIST/Digit_129/All/C_09/log.txt <==
2023-11-24 15:30:11,623 INFO     Logging setup. Writing to file:  /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_09/./log.txt
2023-11-24 15:30:11,623 INFO     Analysed algorithms: ['NSGA-II-D', 'NSGA-II', 'RS'] 

2023-11-24 15:30:11,623 INFO     folder_runs is: ['/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/']
2023-11-24 15:30:11,623 INFO     Evaluating runs...
2023-11-24 15:30:11,623 INFO     output folder is: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_09/
2023-11-24 15:30:11,623 INFO     ############# Analysis #############
2023-11-24 15:30:11,623 INFO     ---- Reading approximated critical solutions set. ----

2023-11-24 15:30:12,206 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:12,924 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:14,989 INFO     Final CID value: 0.18412237238965232
2023-11-24 15:30:14,990 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:15,740 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:17,860 INFO     Final CID value: 0.1562461735594996
2023-11-24 15:30:17,862 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:18,625 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:21,408 INFO     Final CID value: 0.15879002639524745
2023-11-24 15:30:21,410 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:22,209 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:24,191 INFO     Final CID value: 0.13286479582755117
2023-11-24 15:30:24,193 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:25,016 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:27,394 INFO     Final CID value: 0.2798078896676614
2023-11-24 15:30:27,397 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:28,517 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:31,341 INFO     Final CID value: 0.2101032144273463
2023-11-24 15:30:31,343 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:32,130 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:33,949 INFO     Final CID value: 0.1940637639204262
2023-11-24 15:30:33,951 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:34,658 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:36,382 INFO     Final CID value: 0.2663548330102065
2023-11-24 15:30:36,384 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:37,176 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:39,024 INFO     Final CID value: 0.2730136311206838
2023-11-24 15:30:39,025 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:39,866 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:42,071 INFO     Final CID value: 0.16843509926220193
2023-11-24 15:30:42,073 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:42,652 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:45,426 INFO     Final CID value: 0.25428988799924074
2023-11-24 15:30:45,428 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:46,037 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:48,042 INFO     Final CID value: 0.4262887882533648
2023-11-24 15:30:48,044 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:48,618 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:51,067 INFO     Final CID value: 0.24941030624309485
2023-11-24 15:30:51,069 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:51,676 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:54,474 INFO     Final CID value: 0.2946743920988047
2023-11-24 15:30:54,476 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:55,025 INFO     ------ Performing cid analysis ------
2023-11-24 15:30:57,430 INFO     Final CID value: 0.27405361106614007
2023-11-24 15:30:57,432 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:30:58,105 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:00,567 INFO     Final CID value: 0.23431555884727262
2023-11-24 15:31:00,568 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:01,204 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:03,932 INFO     Final CID value: 0.26390384160406305
2023-11-24 15:31:03,934 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:04,592 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:07,316 INFO     Final CID value: 0.27563261820527013
2023-11-24 15:31:07,319 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:08,025 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:11,478 INFO     Final CID value: 0.2914786433663969
2023-11-24 15:31:11,481 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:12,164 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:14,792 INFO     Final CID value: 0.25372045206483007
2023-11-24 15:31:14,794 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:15,337 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:15,783 INFO     Final CID value: 0.07485979898208853
2023-11-24 15:31:15,784 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:16,324 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:16,633 INFO     Final CID value: 0.07614170663854927
2023-11-24 15:31:16,634 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:17,164 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:17,461 INFO     Final CID value: 0.07333503352845339
2023-11-24 15:31:17,463 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:18,029 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:18,390 INFO     Final CID value: 0.0802399554192513
2023-11-24 15:31:18,391 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:18,972 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:19,262 INFO     Final CID value: 0.07886953002174867
2023-11-24 15:31:19,263 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:19,814 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:20,099 INFO     Final CID value: 0.07568300458485346
2023-11-24 15:31:20,101 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:20,703 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:21,014 INFO     Final CID value: 0.07405588754718762
2023-11-24 15:31:21,016 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:21,618 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:21,969 INFO     Final CID value: 0.07474637089814849
2023-11-24 15:31:21,972 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:22,545 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:22,836 INFO     Final CID value: 0.0773815774326728
2023-11-24 15:31:22,838 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:31:23,411 INFO     ------ Performing cid analysis ------
2023-11-24 15:31:23,695 INFO     Final CID value: 0.07487260099539247
2023-11-24 15:31:24,752 INFO     ['NSGA-II-D', 'NSGA-II', 'RS']
2023-11-24 15:31:24,753 INFO     test: [0.1841223723896523, 0.1562461735594996, 0.1587900263952474, 0.1328647958275511, 0.2798078896676614, 0.2101032144273463, 0.1940637639204262, 0.2663548330102065, 0.2730136311206838, 0.1684350992622019]
2023-11-24 15:31:24,753 INFO     base: [0.2542898879992407, 0.4262887882533648, 0.2494103062430948, 0.2946743920988047, 0.27405361106614, 0.2343155588472726, 0.263903841604063, 0.2756326182052701, 0.2914786433663969, 0.25372045206483]
2023-11-24 15:31:24,754 INFO     P-Value is: 0.00390625
2023-11-24 15:31:24,754 INFO     Delaney's effect size is: (0.17, 'large')
2023-11-24 15:31:24,754 INFO     test: [0.1841223723896523, 0.1562461735594996, 0.1587900263952474, 0.1328647958275511, 0.2798078896676614, 0.2101032144273463, 0.1940637639204262, 0.2663548330102065, 0.2730136311206838, 0.1684350992622019]
2023-11-24 15:31:24,754 INFO     base: [0.0748597989820885, 0.0761417066385492, 0.0733350335284533, 0.0802399554192513, 0.0788695300217486, 0.0756830045848534, 0.0740558875471876, 0.0747463708981484, 0.0773815774326728, 0.0748726009953924]
2023-11-24 15:31:24,755 INFO     P-Value is: 0.001953125
2023-11-24 15:31:24,755 INFO     Delaney's effect size is: (1.0, 'large')
2023-11-24 15:31:24,755 INFO     {'NSGA-II': [0.2542898879992407, 0.4262887882533648, 0.2494103062430948, 0.2946743920988047, 0.27405361106614, 0.2343155588472726, 0.263903841604063, 0.2756326182052701, 0.2914786433663969, 0.25372045206483], 'RS': [0.0748597989820885, 0.0761417066385492, 0.0733350335284533, 0.0802399554192513, 0.0788695300217486, 0.0756830045848534, 0.0740558875471876, 0.0747463708981484, 0.0773815774326728, 0.0748726009953924]}
2023-11-24 15:31:24,756 INFO     ---- Analysis plots generated. ----
2023-11-24 15:31:24,756 INFO     ---- Analysis summary written to file.
2023-11-24 15:31:24,756 INFO     Results written in: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_09/
2023-11-24 15:54:43,476 INFO     Logging setup. Writing to file:  /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_09//log.txt
2023-11-24 15:54:43,476 INFO     Analysed algorithms: ['NSGA-II-D', 'NSGA-II', 'RS'] 

2023-11-24 15:54:43,476 INFO     folder_runs is: ['/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/']
2023-11-24 15:54:43,476 INFO     Evaluating runs...
2023-11-24 15:54:43,476 INFO     output folder is: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_09/
2023-11-24 15:54:43,476 INFO     ############# Analysis #############
2023-11-24 15:54:43,476 INFO     ---- Reading approximated critical solutions set. ----

2023-11-24 15:54:44,057 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:54:44,768 INFO     ------ Performing cid analysis ------
2023-11-24 15:54:45,955 INFO     Final CID value: 0.2291386826739297
2023-11-24 15:54:45,957 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:54:46,775 INFO     ------ Performing cid analysis ------
2023-11-24 15:54:47,609 INFO     Final CID value: 0.19923975423929619
2023-11-24 15:54:47,611 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:54:48,462 INFO     ------ Performing cid analysis ------
2023-11-24 15:54:50,498 INFO     Final CID value: 0.1877692011918825
2023-11-24 15:54:50,499 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:54:51,278 INFO     ------ Performing cid analysis ------
2023-11-24 15:54:52,119 INFO     Final CID value: 0.17213695952117014
2023-11-24 15:54:52,121 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:54:53,025 INFO     ------ Performing cid analysis ------
2023-11-24 15:54:54,154 INFO     Final CID value: 0.35829278419924726
2023-11-24 15:54:54,156 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:54:54,970 INFO     ------ Performing cid analysis ------
2023-11-24 15:54:56,931 INFO     Final CID value: 0.25001138522004007
2023-11-24 15:54:56,932 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:54:57,768 INFO     ------ Performing cid analysis ------
2023-11-24 15:54:58,813 INFO     Final CID value: 0.2830960547980746
2023-11-24 15:54:58,815 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:54:59,531 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:00,556 INFO     Final CID value: 0.29996729291414603
2023-11-24 15:55:00,558 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:01,381 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:02,358 INFO     Final CID value: 0.2982767659886023
2023-11-24 15:55:02,360 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:03,265 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:04,397 INFO     Final CID value: 0.20319467331821772
2023-11-24 15:55:04,399 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:04,967 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:07,253 INFO     Final CID value: 0.3163497230417485
2023-11-24 15:55:07,255 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:07,861 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:09,854 INFO     Final CID value: 0.5250640469827642
2023-11-24 15:55:09,856 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:10,430 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:11,840 INFO     Final CID value: 0.2790174634826418
2023-11-24 15:55:11,842 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:12,587 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:15,437 INFO     Final CID value: 0.3189425898939187
2023-11-24 15:55:15,439 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:16,052 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:17,625 INFO     Final CID value: 0.32401899489914704
2023-11-24 15:55:17,627 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:18,244 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:19,762 INFO     Final CID value: 0.3953550838484559
2023-11-24 15:55:19,765 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:20,370 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:22,028 INFO     Final CID value: 0.3544740584803731
2023-11-24 15:55:22,030 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:22,642 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:24,537 INFO     Final CID value: 0.30637748513603635
2023-11-24 15:55:24,540 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:25,315 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:28,089 INFO     Final CID value: 0.39341492194142136
2023-11-24 15:55:28,091 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:28,702 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:30,212 INFO     Final CID value: 0.28672688966387494
2023-11-24 15:55:30,214 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:30,831 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:31,180 INFO     Final CID value: 0.1145557003342548
2023-11-24 15:55:31,182 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:31,735 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:31,917 INFO     Final CID value: 0.11670950937839096
2023-11-24 15:55:31,919 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:32,562 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:32,764 INFO     Final CID value: 0.11025866168115443
2023-11-24 15:55:32,766 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:33,306 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:33,517 INFO     Final CID value: 0.11398612157305361
2023-11-24 15:55:33,518 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:34,116 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:34,336 INFO     Final CID value: 0.1187033998843566
2023-11-24 15:55:34,338 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:34,904 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:35,155 INFO     Final CID value: 0.11617382855913247
2023-11-24 15:55:35,157 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:35,753 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:35,948 INFO     Final CID value: 0.11661641820987564
2023-11-24 15:55:35,950 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:36,495 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:36,700 INFO     Final CID value: 0.1089088165254373
2023-11-24 15:55:36,702 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:37,331 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:37,559 INFO     Final CID value: 0.11648129656764274
2023-11-24 15:55:37,561 INFO     [Analysis] Creating result object from generations...
2023-11-24 15:55:38,144 INFO     ------ Performing cid analysis ------
2023-11-24 15:55:38,365 INFO     Final CID value: 0.11421690743389895
2023-11-24 15:55:39,410 INFO     ['NSGA-II-D', 'NSGA-II', 'RS']
2023-11-24 15:55:39,410 INFO     test: [0.2291386826739297, 0.1992397542392961, 0.1877692011918825, 0.1721369595211701, 0.3582927841992472, 0.25001138522004, 0.2830960547980746, 0.299967292914146, 0.2982767659886023, 0.2031946733182177]
2023-11-24 15:55:39,410 INFO     base: [0.3163497230417485, 0.5250640469827642, 0.2790174634826418, 0.3189425898939187, 0.324018994899147, 0.3953550838484559, 0.3544740584803731, 0.3063774851360363, 0.3934149219414213, 0.2867268896638749]
2023-11-24 15:55:39,411 INFO     P-Value is: 0.005859375
2023-11-24 15:55:39,411 INFO     Delaney's effect size is: (0.12, 'large')
2023-11-24 15:55:39,412 INFO     test: [0.2291386826739297, 0.1992397542392961, 0.1877692011918825, 0.1721369595211701, 0.3582927841992472, 0.25001138522004, 0.2830960547980746, 0.299967292914146, 0.2982767659886023, 0.2031946733182177]
2023-11-24 15:55:39,412 INFO     base: [0.1145557003342548, 0.1167095093783909, 0.1102586616811544, 0.1139861215730536, 0.1187033998843566, 0.1161738285591324, 0.1166164182098756, 0.1089088165254373, 0.1164812965676427, 0.1142169074338989]
2023-11-24 15:55:39,413 INFO     P-Value is: 0.001953125
2023-11-24 15:55:39,413 INFO     Delaney's effect size is: (1.0, 'large')
2023-11-24 15:55:39,413 INFO     {'NSGA-II': [0.3163497230417485, 0.5250640469827642, 0.2790174634826418, 0.3189425898939187, 0.324018994899147, 0.3953550838484559, 0.3544740584803731, 0.3063774851360363, 0.3934149219414213, 0.2867268896638749], 'RS': [0.1145557003342548, 0.1167095093783909, 0.1102586616811544, 0.1139861215730536, 0.1187033998843566, 0.1161738285591324, 0.1166164182098756, 0.1089088165254373, 0.1164812965676427, 0.1142169074338989]}
2023-11-24 15:55:39,413 INFO     ---- Analysis plots generated. ----
2023-11-24 15:55:39,413 INFO     ---- Analysis summary written to file.
2023-11-24 15:55:39,413 INFO     Results written in: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_09/


==> results/MNIST/Digit_129/All/C_09/overview_cid.csv <==
run,NSGA-II-D,NSGA-II,RS
1,0.2291386826739297,0.3163497230417485,0.1145557003342548
2,0.19923975423929619,0.5250640469827642,0.11670950937839096
3,0.1877692011918825,0.2790174634826418,0.11025866168115443
4,0.17213695952117014,0.3189425898939187,0.11398612157305361
5,0.35829278419924726,0.32401899489914704,0.1187033998843566
6,0.25001138522004007,0.3953550838484559,0.11617382855913247
7,0.2830960547980746,0.3544740584803731,0.11661641820987564
8,0.29996729291414603,0.30637748513603635,0.1089088165254373
9,0.2982767659886023,0.39341492194142136,0.11648129656764274
10,0.20319467331821772,0.28672688966387494,0.11421690743389895


==> results/MNIST/Digit_129/All/C_095/cid_significance.csv <==
algo (subject: NSGA-II-D),p_value,effect
NSGA-II,0.009765625,0.21
RS,0.001953125,1.0


==> results/MNIST/Digit_129/All/C_095/combined_cid.csv <==
NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
100.0,0.47374639001032753,0.11189624434005745,100.0,0.5067170746674399,0.09028838690607133,100.0,0.35142748274384167,0.0804905332613093
200.0,0.40578993148596876,0.087530270781804,200.0,0.43952531067460016,0.07902253656346564,200.0,0.25800628339791215,0.04611906449258087
300.0,0.38568729758987386,0.08364332236821864,300.0,0.41063671798212964,0.07888591356042601,300.0,0.21091246982816814,0.017555338674613966
400.0,0.34687726814229336,0.07746672028757408,400.0,0.3934133866468682,0.07433510189396372,400.0,0.187321979138574,0.01727204162435167
500.0,0.3291563809968016,0.07437791392576092,500.0,0.385426619256416,0.07531031708392225,500.0,0.17054092616422845,0.012083824497206026
600.0,0.31965604766537414,0.0717321630780168,600.0,0.3842262086101789,0.07487729461116283,600.0,0.15870739569079023,0.009444261612384163
700.0,0.31501677428434116,0.07402742417994104,700.0,0.37952607382494796,0.07209790992221,700.0,0.15065831837329569,0.007373715854265633
800.0,0.30758545755336936,0.07274754899916364,800.0,0.37724497780596916,0.07292232372709051,800.0,0.1423900139227501,0.005388319682565688
900.0,0.30613143283336397,0.0720572184298273,900.0,0.3760180254726845,0.07364429395850952,900.0,0.1343790987027847,0.00349264573902118
1000.0,0.293705372699068,0.07255831273499924,1000.0,0.37334963847266145,0.07586216299583014,1000.0,0.12988918455479376,0.003874387774442381


==> results/MNIST/Digit_129/All/C_095/log.txt <==
2023-11-24 16:04:54,393 INFO     Logging setup. Writing to file:  /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_095//log.txt
2023-11-24 16:04:54,393 INFO     Analysed algorithms: ['NSGA-II-D', 'NSGA-II', 'RS'] 

2023-11-24 16:04:54,393 INFO     folder_runs is: ['/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/', '/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48/']
2023-11-24 16:04:54,393 INFO     Evaluating runs...
2023-11-24 16:04:54,393 INFO     output folder is: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_095/
2023-11-24 16:04:54,393 INFO     ############# Analysis #############
2023-11-24 16:04:54,393 INFO     ---- Reading approximated critical solutions set. ----

2023-11-24 16:04:54,928 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:04:55,521 INFO     ------ Performing cid analysis ------
2023-11-24 16:04:56,548 INFO     Final CID value: 0.267199175606544
2023-11-24 16:04:56,550 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:04:57,229 INFO     ------ Performing cid analysis ------
2023-11-24 16:04:57,884 INFO     Final CID value: 0.3240143950342144
2023-11-24 16:04:57,885 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:04:58,565 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:00,228 INFO     Final CID value: 0.19518090743446329
2023-11-24 16:05:00,229 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:00,843 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:01,555 INFO     Final CID value: 0.19587427642826138
2023-11-24 16:05:01,557 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:02,227 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:03,204 INFO     Final CID value: 0.3766973112884013
2023-11-24 16:05:03,206 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:03,864 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:05,324 INFO     Final CID value: 0.264084828710347
2023-11-24 16:05:05,326 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:05,967 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:06,810 INFO     Final CID value: 0.42057002694544937
2023-11-24 16:05:06,811 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:07,425 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:08,205 INFO     Final CID value: 0.3133443313411379
2023-11-24 16:05:08,207 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:09,015 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:09,716 INFO     Final CID value: 0.32329325386659735
2023-11-24 16:05:09,717 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:10,327 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:11,226 INFO     Final CID value: 0.25679522033526403
2023-11-24 16:05:11,228 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:11,771 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:13,750 INFO     Final CID value: 0.32727192648395803
2023-11-24 16:05:13,752 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:14,297 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:15,944 INFO     Final CID value: 0.5267222845383603
2023-11-24 16:05:15,946 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:16,432 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:17,621 INFO     Final CID value: 0.2880889713024838
2023-11-24 16:05:17,622 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:18,232 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:20,837 INFO     Final CID value: 0.3282582735196453
2023-11-24 16:05:20,839 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:21,418 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:22,868 INFO     Final CID value: 0.43082433215466326
2023-11-24 16:05:22,870 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:23,353 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:24,601 INFO     Final CID value: 0.42081404910456016
2023-11-24 16:05:24,603 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:25,087 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:26,347 INFO     Final CID value: 0.38083160391147824
2023-11-24 16:05:26,349 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:26,894 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:28,330 INFO     Final CID value: 0.3132807008894336
2023-11-24 16:05:28,332 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:28,810 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:31,805 INFO     Final CID value: 0.41869006201116443
2023-11-24 16:05:31,809 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:32,537 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:33,745 INFO     Final CID value: 0.29871418081086704
2023-11-24 16:05:33,748 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:34,294 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:34,455 INFO     Final CID value: 0.12817311567020942
2023-11-24 16:05:34,456 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:34,948 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:35,124 INFO     Final CID value: 0.13034410416660452
2023-11-24 16:05:35,125 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:35,637 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:35,805 INFO     Final CID value: 0.1307504502909777
2023-11-24 16:05:35,806 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:36,299 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:36,470 INFO     Final CID value: 0.13094169811700532
2023-11-24 16:05:36,471 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:37,034 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:37,205 INFO     Final CID value: 0.13007249569237433
2023-11-24 16:05:37,207 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:37,676 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:37,848 INFO     Final CID value: 0.1326904202495498
2023-11-24 16:05:37,850 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:38,358 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:38,531 INFO     Final CID value: 0.12789723797552
2023-11-24 16:05:38,533 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:39,047 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:39,223 INFO     Final CID value: 0.12458569954173543
2023-11-24 16:05:39,224 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:39,752 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:39,931 INFO     Final CID value: 0.13817701826319123
2023-11-24 16:05:39,932 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:40,441 INFO     ------ Performing cid analysis ------
2023-11-24 16:05:40,620 INFO     Final CID value: 0.12525960558076984
2023-11-24 16:05:41,547 INFO     ['NSGA-II-D', 'NSGA-II', 'RS']
2023-11-24 16:05:41,547 INFO     test: [0.267199175606544, 0.3240143950342144, 0.1951809074344632, 0.1958742764282613, 0.3766973112884013, 0.264084828710347, 0.4205700269454493, 0.3133443313411379, 0.3232932538665973, 0.256795220335264]
2023-11-24 16:05:41,548 INFO     base: [0.327271926483958, 0.5267222845383603, 0.2880889713024838, 0.3282582735196453, 0.4308243321546632, 0.4208140491045601, 0.3808316039114782, 0.3132807008894336, 0.4186900620111644, 0.298714180810867]
2023-11-24 16:05:41,549 INFO     P-Value is: 0.009765625
2023-11-24 16:05:41,549 INFO     Delaney's effect size is: (0.21, 'large')
2023-11-24 16:05:41,549 INFO     test: [0.267199175606544, 0.3240143950342144, 0.1951809074344632, 0.1958742764282613, 0.3766973112884013, 0.264084828710347, 0.4205700269454493, 0.3133443313411379, 0.3232932538665973, 0.256795220335264]
2023-11-24 16:05:41,549 INFO     base: [0.1281731156702094, 0.1303441041666045, 0.1307504502909777, 0.1309416981170053, 0.1300724956923743, 0.1326904202495498, 0.12789723797552, 0.1245856995417354, 0.1381770182631912, 0.1252596055807698]
2023-11-24 16:05:41,550 INFO     P-Value is: 0.001953125
2023-11-24 16:05:41,550 INFO     Delaney's effect size is: (1.0, 'large')
2023-11-24 16:05:41,550 INFO     {'NSGA-II': [0.327271926483958, 0.5267222845383603, 0.2880889713024838, 0.3282582735196453, 0.4308243321546632, 0.4208140491045601, 0.3808316039114782, 0.3132807008894336, 0.4186900620111644, 0.298714180810867], 'RS': [0.1281731156702094, 0.1303441041666045, 0.1307504502909777, 0.1309416981170053, 0.1300724956923743, 0.1326904202495498, 0.12789723797552, 0.1245856995417354, 0.1381770182631912, 0.1252596055807698]}
2023-11-24 16:05:41,551 INFO     ---- Analysis plots generated. ----
2023-11-24 16:05:41,551 INFO     ---- Analysis summary written to file.
2023-11-24 16:05:41,551 INFO     Results written in: /home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/23-11-2023_01-26-48_CriticalMNISTConf_095/
2023-11-24 16:05:41,553 INFO     Using problem name as analysis name.
2023-11-24 16:05:41,554 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:05:51,043 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:06:00,694 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:06:11,301 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:06:20,981 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:06:30,014 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:06:40,152 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:06:49,387 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:06:58,070 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:07:07,435 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:07:16,418 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:07:23,577 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:07:30,431 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:07:37,461 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:07:44,657 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:07:53,010 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:07:59,509 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:08:06,521 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:08:12,984 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:08:20,173 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:08:26,164 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:08:34,199 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:08:42,044 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:08:50,313 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:08:58,195 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:06,274 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:14,071 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:22,209 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:30,142 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:38,140 INFO     [Analysis] Creating result object from generations...
2023-11-24 16:09:46,109 INFO     Loading data from completed runs.


==> results/MNIST/Digit_129/All/C_095/overview_cid.csv <==
run,NSGA-II-D,NSGA-II,RS
1,0.267199175606544,0.32727192648395803,0.12817311567020942
2,0.3240143950342144,0.5267222845383603,0.13034410416660452
3,0.19518090743446329,0.2880889713024838,0.1307504502909777
4,0.19587427642826138,0.3282582735196453,0.13094169811700532
5,0.3766973112884013,0.43082433215466326,0.13007249569237433
6,0.264084828710347,0.42081404910456016,0.1326904202495498
7,0.42057002694544937,0.38083160391147824,0.12789723797552
8,0.3133443313411379,0.3132807008894336,0.12458569954173543
9,0.32329325386659735,0.41869006201116443,0.13817701826319123
10,0.25679522033526403,0.29871418081086704,0.12525960558076984


==> results/MNIST/Digit_129/NSGAII-D/analysis_config.json <==
{
    "algo_names": [
        "NSGA-II-D",
        "RS"
    ],
    "problem_name": "MNIST_3D_129_RS",
    "output_folder": "/home/sorokin/Projects/testing/foceta/SBT-research/results/analysis/MNIST_3D_129_NSGA-II-D/10_runs/19-11-2023_23-00-16/comparison_['NSGA-II-D', 'RS']/",
    "path_critical_set": "/home/sorokin/Projects/testing/foceta/SBT-research/results/single/MNIST_GS/RS/10x10x10/all_critical_testcases.csv",
    "ref_point_hv": "[-0.5   0.25 -3.  ]",
    "ideal": "[ -1   0 -10]",
    "nadir": "[-0.5   0.25 -3.  ]",
    "time": "20-11-2023_10-12-34",
    "id": "272f7429-2f8c-41fb-830c-5056b219955a"
}

==> results/MNIST/Digit_129/NSGAII-D/cid/cid_significance.csv <==
algo (subject: NSGA-II-D),p_value,effect
RS,0.001953125,1.0


==> results/MNIST/Digit_129/NSGAII-D/cid/combined_cid.csv <==
NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
100.0,0.5069825628525991,0.1833727173332897,100.0,0.27079863844842345,0.061877116393625725
200.0,0.3744912399922409,0.08998232799395013,200.0,0.197909732753979,0.024436268181243715
300.0,0.32374172794598116,0.08749827426851092,300.0,0.17423577514370847,0.02009849662396262
400.0,0.29249113290050105,0.09608087635756396,400.0,0.15697443035459865,0.013456088480460694
500.0,0.27091233651362884,0.09750051430998401,500.0,0.14323195968975386,0.011646530197784187
600.0,0.25342792582637097,0.07022358271500567,600.0,0.13207748107890688,0.01134973716022094
700.0,0.2445945588418743,0.07392818342129194,700.0,0.12455298286209146,0.010635902597827911
800.0,0.2237748811866686,0.041367636261723364,800.0,0.11790153903572213,0.008642660655705398
900.0,0.21355364181185613,0.03446976737752297,900.0,0.11343444523210713,0.008027907284794387
1000.0,0.2056513994252655,0.027241690469283642,1000.0,0.10799319520873873,0.0050961116377827


==> results/MNIST/Digit_129/NSGAII-D/cid/overview_cid.csv <==
run,NSGA-II-D,RS
1,0.16428251240953434,0.11206332066135018
2,0.15963593276070895,0.11310851580296093
3,0.17195355488273953,0.09794339775798135
4,0.16785527556582452,0.10536802658312625
5,0.17134386727398257,0.10510878738013464
6,0.15426446605267446,0.10994565555489456
7,0.18984693179916812,0.10732717854775883
8,0.14715766521942772,0.11611204863462658
9,0.1514416156402884,0.10658920320584164
10,0.14178085101463123,0.1063658179587124


==> results/MNIST/Digit_129/NSGAII/cid/cid_significance.csv <==
algo (subject: NSGA-II-D),p_value,effect
NSGA-II,0.00390625,0.17


==> results/MNIST/Digit_129/NSGAII/cid/combined_cid.csv <==
NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma
100.0,0.29565587698675255,0.04168140178145887,100.0,0.32368760185206663,0.05339858208195745
200.0,0.2669514111312295,0.03914201264020136,200.0,0.3037727867629592,0.049228632793021525
300.0,0.2541985651740606,0.04173255356021229,300.0,0.29538921534960133,0.05155828094989039
400.0,0.23603276897673858,0.0460850168069608,400.0,0.29030579032841325,0.05169999220612531
500.0,0.22629057886395038,0.04644783056414286,500.0,0.2888477081870141,0.05226933584795597
600.0,0.22117964027347856,0.04701173648864395,600.0,0.28807783844358714,0.05241141956429033
700.0,0.21455235452910823,0.049680264080161365,700.0,0.28488793238402865,0.053525340246801445
800.0,0.20981172170457163,0.052838442570758225,800.0,0.28369740741643773,0.05381371215114467
900.0,0.20697250505510026,0.05407722176368788,900.0,0.2827234651426881,0.05423358235437352
1000.0,0.20238017995804766,0.05328346796955349,1000.0,0.2817768099748478,0.05416423376620458


==> results/MNIST/Digit_129/NSGAII/cid/overview_cid.csv <==
run,NSGA-II-D,NSGA-II
1,0.18412237238965232,0.25428988799924074
2,0.1562461735594996,0.4262887882533648
3,0.15879002639524745,0.24941030624309485
4,0.13286479582755117,0.2946743920988047
5,0.2798078896676614,0.27405361106614007
6,0.2101032144273463,0.23431555884727262
7,0.1940637639204262,0.26390384160406305
8,0.2663548330102065,0.27563261820527013
9,0.2730136311206838,0.2914786433663969
10,0.16843509926220193,0.25372045206483007


==> results/MNIST/Digit_129/NSGAII/old/cid/CID_SI_1.CSV <==
algo (subject: NSGA-II),p_value,effect
RS,0.005062032126267864,1.0


==> results/MNIST/Digit_129/NSGAII/old/cid/COMBIN_1.CSV <==
NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma,RS_n_evals,RS_cid,RS_cid_sigma
200,0.26956729654052014,0.04124938663331481,200,0.2373056787936556,0.03205134062196753
400,0.23184924535481874,0.036284180690792825,400,0.17280359719476712,0.035159846335232656
600,0.2225765020410499,0.038626902194588524,600,0.14223985562983868,0.030810202733355375
800,0.21796389921268675,0.038668770001926256,800,0.12493479320815408,0.02261037602043841
1000,0.21763653532489222,0.0386762652653288,1000,0.10693433233975165,0.012123874869053588


==> results/MNIST/Digit_129/NSGAII/old/cid/OVERVI_1.CSV <==
run,NSGA-II,RS
1,0.24761685607154718,0.10500243915929637
2,0.19691344375371392,0.10144457384889201
3,0.16300379982309685,0.1065275481444767
4,0.24189034295686498,0.11486585514897443
5,0.23601184013176252,0.12623359104086984
6,0.2730175009522336,0.09603752308495525
7,0.2295682706196639,0.08190973802151957
8,0.2109252296394183,0.11580652045225497
9,0.1481151889209225,0.11022593103292112
10,0.22930288037969865,0.11128960346335628


==> results/MNIST/multiseed/20/C05/avg_combined.csv <==
RS_n_evals,RS_cid,RS_cid_sigma,NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma
100.0,0.32886368775403596,0.055318334411122154,100.0,0.42704614797664975,0.08586354455550202,100.0,0.4624657402439059,0.09465785047912122
200.0,0.2514186500324859,0.03604416512816399,200.0,0.3633795839812266,0.06512875822410047,200.0,0.4268945495880823,0.0892367484814873
300.0,0.21968641542653292,0.026043980874211198,300.0,0.333386486373404,0.05931136644438911,300.0,0.41232524596069264,0.0862260186892549
400.0,0.19653511485602082,0.017613917852103363,400.0,0.3150246593253481,0.05596818819125733,400.0,0.4052933360054789,0.08833795674210032
500.0,0.18241810540649994,0.014378507391425974,500.0,0.29950339743306115,0.05324167185629586,500.0,0.4030132550573445,0.08788119198279312
600.0,0.17362358477368145,0.012130744402290325,600.0,0.2885787338508156,0.05385519080429896,600.0,0.40122227593909193,0.08797498027312124
700.0,0.16528126856345526,0.01133812879897798,700.0,0.28126994330550675,0.0560979583639965,700.0,0.399775203799587,0.0877966852714711
800.0,0.15924351121975475,0.010698313214494914,800.0,0.2741483332997745,0.056281828289670245,800.0,0.3987949907566606,0.08796245608073189
900.0,0.1540743923223559,0.009590133982697403,900.0,0.2672959881601623,0.055598214585388335,900.0,0.3980921971163054,0.08792567559963568
1000.0,0.14890498136703645,0.008232583933246091,1000.0,0.2598827442591958,0.05661494144438759,1000.0,0.3973480245185546,0.08822633375792865


==> results/MNIST/multiseed/20/C05/cid_significance.csv <==
algo (subject: RS),p_value,effect
NSGA-II,3.814697265625e-06,0.024930747922437674
NSGA-II-D,3.814697265625e-06,0.10526315789473684


==> results/MNIST/multiseed/20/C05/overview_cid.csv <==
run,RS,NSGA-II,NSGA-II-D
1,0.11234992433261076,0.31664734162415376,0.2353699390681821
2,0.16695921147252246,0.5270741192497501,0.3061071186031874
3,0.12820630074639153,0.3991895729472649,0.32308485461175124
4,0.14665540002006122,0.39976164906249145,0.2481670961554901
5,0.2357811038458569,0.6423506398700398,0.3409097411039469
6,0.3640313829683343,0.6025410019039706,0.3790974057012042
7,0.13960034611657274,0.42636830863779707,0.2616832963718921
8,0.12319210781623735,0.36217633187601134,0.2098996806527688
9,0.08896417748965398,0.26649301732086106,0.1818095705176451
10,0.09117977925674398,0.2706947277954434,0.20577412705500156
11,0.20643028751844067,0.4360818447967867,0.3377538527615792
12,0.08117698917628327,0.35803075591327554,0.19974643524696326
13,0.09426736444629782,0.410574822106326,0.19848777148772512
14,0.1588070757184824,0.4248366422183623,0.2923851673346793
15,0.13576714303800513,0.3012163195065689,0.2585363541857153
16,0.09663375989099696,0.28624104252352595,0.19935432569880568
17,0.13652902092753974,0.309964898120503,0.2378424446230845
18,0.0993618378178374,0.3620565305630282,0.2191109234137576
19,0.22330143337482408,0.4473128998163784,0.3026520363313411


==> results/MNIST/multiseed/20/C095/avg_combined.csv <==
RS_n_evals,RS_cid,RS_cid_sigma,NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma
100.0,0.3933312032937324,0.07575125179838006,100.0,0.4769663142730085,0.10801490584231503,100.0,0.514586250232078,0.10874683622151789
200.0,0.29687791132603103,0.05078397145291265,200.0,0.40035695482511835,0.07740133478826271,200.0,0.45826154898765414,0.10184171182216581
300.0,0.2566769570100217,0.035474253979042206,300.0,0.3693056146395567,0.06928097148958065,300.0,0.44370178808309885,0.10112558228676816
400.0,0.22922937409130456,0.02416928334369039,400.0,0.35118059773804366,0.07007181833297657,400.0,0.433964864840865,0.10177346874266724
500.0,0.21289444217572773,0.020498170889197125,500.0,0.33459919284989514,0.0642072010453322,500.0,0.4286615267369028,0.10134223007786261
600.0,0.2011858848203158,0.017769333891355273,600.0,0.32332245860663233,0.06496647564559327,600.0,0.4262249165402194,0.1013011653763803
700.0,0.19223331701759538,0.016929364005242812,700.0,0.31349828150954273,0.06569313252814578,700.0,0.42469625890683443,0.10108170649861412
800.0,0.18568716227167711,0.015530534780804609,800.0,0.3066875627611655,0.0655035135224988,800.0,0.42322584059117585,0.1011575794944372
900.0,0.1793678707508285,0.014220752209533621,900.0,0.29862033421464124,0.06490469696753336,900.0,0.4203921012903525,0.1000824229222392
1000.0,0.17445579361369112,0.01336551399566617,1000.0,0.29166475469855097,0.06426312810977108,1000.0,0.4195304714831029,0.10013783506772604


==> results/MNIST/multiseed/20/C095/cid_significance.csv <==
algo (subject: RS),p_value,effect
NSGA-II,1.9073486328125e-06,0.025
NSGA-II-D,3.814697265625e-06,0.1175


==> results/MNIST/multiseed/20/C095/overview_cid.csv <==
run,RS,NSGA-II,NSGA-II-D
1,0.1727368033828467,0.3654671728055006,0.2842734198525033
2,0.2066364355528166,0.5992951753804806,0.31698032520448666
3,0.17615931657573264,0.4353682143316752,0.3530981763427816
4,0.17735815215610584,0.43417863033538295,0.2821810536118918
5,0.26402636859025985,0.6528210106512721,0.4357012725818475
6,0.3953674475649426,0.5902274601095582,0.3774305091749109
7,0.14601738980914772,0.43582857750567494,0.2886009832314067
8,0.13554300523872936,0.4118549900686565,0.23195138342943256
9,0.1019735897469761,0.27849066663455563,0.20261545779463472
10,0.10337959426599844,0.3170369476619827,0.22294829823030296
11,0.2220563239347558,0.4764427238966089,0.36125249805846815
12,0.08644210848449578,0.306494622737912,0.19551303320494692
13,0.10378780963692866,0.4597886654668639,0.2388120186447374
14,0.20329471834779014,0.5139148872311599,0.3350629226764042
15,0.18875280036408448,0.32205369988126503,0.32766613426302266
16,0.08481300412612881,0.26461298562352803,0.2013722046347372
17,0.11682579860968514,0.3207200388071608,0.24551901199648635
18,0.2122146788845706,0.3776205634916072,0.3232635380957001
19,0.1148741740204108,0.36098465702231297,0.23222937195810425
20,0.27685635298141603,0.4674077400189018,0.3768234809842131


==> results/MNIST/multiseed/20/CO7/avg_combined.csv <==
RS_n_evals,RS_cid,RS_cid_sigma,NSGA-II-D_n_evals,NSGA-II-D_cid,NSGA-II-D_cid_sigma,NSGA-II_n_evals,NSGA-II_cid,NSGA-II_cid_sigma
100.0,0.33583824419907565,0.05573351030673186,100.0,0.42516981466441883,0.08659006005473263,100.0,0.4677089359022954,0.09565026847172525
200.0,0.25642836387301277,0.03981131676869498,200.0,0.3603292401868292,0.06546382881843169,200.0,0.4284214990513363,0.08891349660500085
300.0,0.2225690198832418,0.02792559802363597,300.0,0.3328527230439749,0.058660627567956224,300.0,0.41502959727388966,0.0878940996523512
400.0,0.1986043157874808,0.01963358377213744,400.0,0.3156775759894026,0.05605523517455822,400.0,0.40845221562879636,0.08886743768442064
500.0,0.1839092696422376,0.015711475375926202,500.0,0.3004392997608005,0.05289813716864583,500.0,0.40600482481380124,0.08791076309713916
600.0,0.17455773393023427,0.013286573675190904,600.0,0.29022317393418107,0.05342461750021551,600.0,0.4024561240374996,0.08737805735853621
700.0,0.16670526298330374,0.012047959248141357,700.0,0.28239223648408684,0.05547918168075374,700.0,0.40103718321743587,0.08722896577044634
800.0,0.16064446335211297,0.011526169313643505,800.0,0.27586963092442296,0.05595142529522855,800.0,0.40003024178409197,0.0874149948630352
900.0,0.15553011807755307,0.010322908941374515,900.0,0.26953538253953524,0.056110430423852345,900.0,0.39922449453338266,0.08746699213715242
1000.0,0.15020892077568543,0.00925832219157795,1000.0,0.26170137111560116,0.0557749778466317,1000.0,0.39849520694760676,0.08770620815624224


==> results/MNIST/multiseed/20/CO7/cid_significance.csv <==
algo (subject: RS),p_value,effect
NSGA-II,1.9073486328125e-06,0.0225
NSGA-II-D,1.9073486328125e-06,0.105


==> results/MNIST/multiseed/20/CO7/overview_cid.csv <==
run,RS,NSGA-II,NSGA-II-D
1,0.1239081276511215,0.3334597693310677,0.24397174338382194
2,0.17660695668671053,0.5473309712853489,0.3058601278282115
3,0.12985644770533167,0.40454980763238063,0.324426482492719
4,0.1527560989173334,0.4089231896964411,0.25850287008084155
5,0.2515608936388204,0.6590755723406782,0.3567466320194234
6,0.3562311241034001,0.5992069214606618,0.3785222507615653
7,0.14170598361268408,0.4275782115060768,0.2682292400270605
8,0.1249499951354008,0.36304748735677184,0.2108408393019848
9,0.0926060189541854,0.27359085307031805,0.1866196449395515
10,0.09312230105451973,0.27668438005577234,0.20878405307123532
11,0.21162501181812676,0.4415577831467225,0.3463594073325294
12,0.08266326939607943,0.34854645728655986,0.19412897829268044
13,0.09546629081091138,0.4600230301594784,0.2305472979750915
14,0.1685713259403933,0.4274022057201342,0.2973837166109569
15,0.14341367224395474,0.31063312646797786,0.2679120956063844
16,0.07328853193402211,0.24268172492060602,0.1773598523695141
17,0.10117131592048696,0.297261329703694,0.20441256888532325
18,0.14357800377172242,0.3201172913792021,0.2375217432267749
19,0.10407364106901676,0.3745850446480881,0.221417920153196
20,0.23702340514948755,0.453648981784155,0.3144799579531575


==> results/PedestrianCrossing/NSGAII/all_individuals.csv <==
Index,Ego_HostVelGain,Other_Velocity_mps,Other_Time_s,Fitness_Critical adapted distance,Fitness_Velocity at critical distance,Critical
0,0.929933,1.407354,1.229442,-0.012488,-2.633249,0
1,0.730872,1.166514,0.938767,-0.549471,-0.014712,0
2,0.627376,1.355143,2.409313,-0.450710,-1.869445,0
3,0.739087,0.936668,1.610515,-0.000022,-2.080708,0
4,0.888929,1.535916,2.261102,-0.000000,-2.418320,0
5,0.925976,1.596776,4.265977,-0.000000,-2.553791,0
6,0.921061,0.923109,4.466521,-0.000000,-2.609806,0
7,0.357113,1.685657,3.523590,-0.270573,-1.205203,0
8,0.521458,1.465764,3.359940,-0.227249,-1.626017,0
9,0.735504,1.549254,2.620628,-0.000014,-2.079385,0
10,0.831366,0.783936,3.749107,-0.000000,-2.203217,0
11,0.456961,1.089206,0.493113,-0.156850,-1.480841,0
12,0.479273,1.623343,0.366878,-0.001680,-1.555873,0
13,0.513380,0.975188,3.312381,-0.000008,-1.593676,0
14,0.274691,1.158598,3.218072,-0.113022,-0.996756,0
15,0.739050,1.855201,1.084454,-0.152295,-0.128049,0
16,0.193075,1.718281,4.759287,-0.004624,-0.828171,0
17,0.102740,1.830078,4.137908,-0.000048,-0.627914,0
18,0.115050,0.941093,3.222491,-0.000614,-0.611472,0
19,0.130451,0.927584,0.445051,-0.000034,-0.730445,0
20,0.929933,1.407354,1.229442,-0.012488,-2.633249,0
21,0.730872,1.166514,0.938767,-0.549471,-0.014712,0
22,0.627376,1.355143,2.409313,-0.450710,-1.869445,0
23,0.896866,1.408739,1.120040,-0.241038,-2.512829,0
24,0.812114,1.166514,1.085521,-0.371161,-2.197655,0
25,0.921061,0.923109,4.466521,-0.000000,-2.609806,0
26,0.937930,1.405186,3.355822,-0.000000,-2.597722,0
27,0.627376,1.344812,2.409313,-0.398653,-1.869445,0
28,0.524549,1.483643,3.282346,-0.440236,-1.637654,0
29,0.888929,1.535916,2.261102,-0.000000,-2.418320,0
30,0.739087,0.936668,1.610515,-0.000022,-2.080708,0
31,0.925976,1.596776,4.265977,-0.000000,-2.553791,0
32,0.627376,1.355143,2.489621,-0.219469,-1.869445,0
33,0.521458,1.508603,3.359940,-0.388833,-1.626017,0
34,0.831366,0.783936,3.749107,-0.000000,-2.203217,0
35,0.739601,1.685657,3.523590,-0.000000,-2.082457,0
36,0.735504,1.549254,2.620628,-0.000014,-2.079385,0
37,0.831366,0.731726,3.749107,-0.000000,-2.203217,0
38,0.356600,0.936668,1.636033,-0.332712,-0.192304,0
39,0.521458,1.465764,3.359940,-0.227249,-1.626017,0
40,0.628920,1.360617,1.636033,-0.704566,-3.233515,1
41,0.620808,1.355143,2.361712,-0.722438,-1.865171,1
42,0.929933,1.407354,1.229442,-0.012488,-2.633249,0
43,0.896866,1.408739,1.120040,-0.241038,-2.512829,0
44,0.812114,1.166514,1.085521,-0.371161,-2.197655,0
45,0.355056,0.920863,2.409313,-0.672531,-2.049231,1
46,0.937930,1.405186,3.355822,-0.000000,-2.597722,0
47,0.899622,1.018280,1.229442,-0.000000,-2.523757,0
48,0.922534,0.731726,4.485393,-0.000000,-2.614916,0
49,0.739087,0.936668,1.610515,-0.000022,-2.080708,0
50,0.732848,1.166514,1.085521,-0.569073,-0.085164,0
51,0.693486,1.166889,0.938767,-0.591422,-0.070713,0
52,0.627376,1.355636,2.409313,-0.453256,-1.869445,0
53,0.937930,1.405186,3.695780,-0.000000,-2.588185,0
54,0.888929,1.535916,2.261102,-0.000000,-2.418320,0
55,0.818353,0.936668,1.610515,-0.000000,-2.200714,0
56,0.921061,0.923109,4.466521,-0.000000,-2.609806,0
57,0.735504,1.549254,2.620628,-0.000014,-2.079385,0
58,0.730872,1.166514,0.938767,-0.549471,-0.014712,0
59,0.627376,1.355143,2.409313,-0.450710,-1.869445,0
60,0.628920,1.360617,1.636033,-0.704566,-3.233515,1
61,0.620808,1.355143,2.361712,-0.722438,-1.865171,1
62,0.627376,1.403569,2.409313,-0.708097,-1.869445,1
63,0.628920,1.360721,1.636033,-0.703619,-3.233515,1
64,0.929933,1.407354,1.229442,-0.012488,-2.633249,0
65,0.896866,1.408739,1.120040,-0.241038,-2.512829,0
66,0.812114,1.166514,1.085521,-0.371161,-2.197655,0
67,0.355056,0.920863,2.409313,-0.672531,-2.049231,1
68,0.620808,1.355143,2.375671,-0.690641,-1.865171,1
69,0.927758,1.407354,1.229442,-0.014086,-2.625594,0
70,0.929933,1.359421,1.229442,-0.003964,-2.633249,0
71,0.355056,0.922941,2.409313,-0.639327,-2.049231,1
72,0.920449,0.921924,2.409313,-0.000000,-2.626923,0
73,0.693486,1.166889,0.938767,-0.591422,-0.070713,0
74,0.739087,0.936668,1.610515,-0.000022,-2.080708,0
75,0.627376,1.355636,2.409313,-0.453256,-1.869445,0
76,0.622982,1.355143,2.405516,-0.537636,-1.867054,0
77,0.732848,1.164436,1.085521,-0.569077,-0.088699,0
78,0.899622,1.018280,1.215482,-0.000000,-2.523757,0
79,0.929376,0.718462,1.636033,-0.000000,-2.574760,0
80,0.628920,1.296124,1.495923,-0.844499,-3.233515,1
81,0.620808,1.355143,2.316777,-0.868027,-1.865723,1
82,0.628920,1.360617,1.636033,-0.704566,-3.233515,1
83,0.627376,1.403569,2.409313,-0.708097,-1.869445,1
84,0.620808,1.355143,2.361712,-0.722438,-1.865171,1
85,0.628920,1.360721,1.636033,-0.703619,-3.233515,1
86,0.929933,1.407354,1.229442,-0.012488,-2.633249,0
87,0.896866,1.408739,1.120040,-0.241038,-2.512829,0
88,0.812114,1.166514,1.085521,-0.371161,-2.197655,0
89,0.355056,0.920863,2.409313,-0.672531,-2.049231,1
90,0.620808,1.355143,2.375671,-0.690641,-1.865171,1
91,0.927758,1.407354,1.229442,-0.014086,-2.625594,0
92,0.815777,1.166514,1.085521,-0.313524,-2.212700,0
93,0.927658,1.403569,2.620749,-0.000000,-2.689375,0
94,0.929933,1.359421,1.229442,-0.003964,-2.633249,0
95,0.929268,1.407354,1.225113,-0.012364,-2.631352,0
96,0.355056,0.921891,2.409313,-0.656162,-2.049231,1
97,0.929933,0.865926,1.229442,-0.000000,-2.632673,0
98,0.903805,1.018280,0.896410,-0.000117,-2.539685,0
99,0.355056,0.922941,2.409313,-0.639327,-2.049231,1
100,0.628920,1.296124,1.495923,-0.844499,-3.233515,1
101,0.620808,1.355143,2.316777,-0.868027,-1.865723,1
102,0.620943,1.355143,1.633310,-0.614024,-3.236092,1
103,0.620808,1.355143,1.687531,-0.775044,-3.235760,1
104,0.379108,0.920863,2.414919,-0.807105,-0.047928,0
105,0.620808,1.367489,2.361712,-0.780264,-1.865171,1
106,0.628920,1.360617,1.636033,-0.704566,-3.233515,1
107,0.627376,1.403569,2.409313,-0.708097,-1.869445,1
108,0.628920,1.360617,2.333613,-0.704875,-1.872120,1
109,0.620808,1.355143,2.361712,-0.722438,-1.865171,1
110,0.628920,1.360721,1.636033,-0.703619,-3.233515,1
111,0.929933,1.407354,1.229442,-0.012488,-2.633249,0
112,0.896866,1.408739,1.120040,-0.241038,-2.512829,0
113,0.812114,1.166514,1.085521,-0.371161,-2.197655,0
114,0.355056,0.920863,2.409313,-0.672531,-2.049231,1
115,0.620808,1.355143,2.375671,-0.690641,-1.865171,1
116,0.927758,1.407354,1.229442,-0.014086,-2.625594,0
117,0.815777,1.166514,1.085521,-0.313524,-2.212700,0
118,0.927658,1.403569,2.620749,-0.000000,-2.689375,0
119,0.355056,0.922941,2.414486,-0.663866,-2.049231,1
120,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
121,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
122,0.620808,1.355143,2.268446,-0.963342,-1.865723,1
123,0.628920,1.296124,1.495923,-0.844499,-3.233515,1
124,0.620943,1.355143,1.633310,-0.614024,-3.236092,1
125,0.620808,1.355143,1.687531,-0.775044,-3.235760,1
126,0.620808,1.355143,2.316777,-0.868027,-1.865723,1
127,0.628920,1.360617,1.660599,-0.795241,-3.233515,1
128,0.379108,0.920863,2.414919,-0.807105,-0.047928,0
129,0.620808,1.367489,2.361712,-0.780264,-1.865171,1
130,0.628920,1.360617,1.636033,-0.704566,-3.233515,1
131,0.355056,0.922941,2.434121,-0.721190,-2.029496,1
132,0.620808,1.355143,2.361712,-0.722438,-1.865171,1
133,0.628920,1.296124,1.544254,-0.750843,-1.060597,1
134,0.620808,1.355143,2.361988,-0.722438,-1.865171,1
135,0.628920,1.360721,1.636033,-0.703619,-3.233515,1
136,0.627376,1.403569,2.409313,-0.708097,-1.869445,1
137,0.628920,1.360617,2.333613,-0.704875,-1.872120,1
138,0.927658,1.403569,2.620749,-0.000000,-2.689375,0
139,0.379108,0.962315,2.414919,-0.697373,-0.794285,1
140,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
141,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
142,0.620808,1.279291,2.094419,-0.981361,-1.865723,1
143,0.628920,1.296124,1.495923,-0.844499,-3.233515,1
144,0.620943,1.355143,1.633310,-0.614024,-3.236092,1
145,0.620808,1.355143,1.687531,-0.775044,-3.235760,1
146,0.621004,1.360352,1.633088,-0.563093,-3.236119,0
147,0.620808,1.355143,2.268446,-0.963342,-1.865723,1
148,0.628920,1.360617,1.660599,-0.795241,-3.233515,1
149,0.624351,1.355143,1.678527,-0.801131,-3.232653,1
150,0.620943,1.356363,1.633310,-0.601956,-3.236092,1
151,0.620808,1.355143,2.316777,-0.868027,-1.865723,1
152,0.628920,1.360617,1.636033,-0.704566,-3.233515,1
153,0.628859,1.355407,1.636254,-0.750688,-3.233327,1
154,0.379108,0.920863,2.414919,-0.807105,-0.047928,0
155,0.620808,1.367489,2.361712,-0.780264,-1.865171,1
156,0.628920,1.360721,1.636033,-0.703619,-3.233515,1
157,0.628920,1.360721,1.633788,-0.703619,-3.233515,1
158,0.355056,0.922941,2.434121,-0.721190,-2.029496,1
159,0.620808,1.366269,2.361712,-0.774833,-1.865171,1
160,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
161,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
162,0.628920,1.642724,2.339087,-0.866291,-3.175911,1
163,0.628920,1.360878,2.269170,-0.920245,-1.872120,1
164,0.620808,1.353000,2.094419,-0.982755,-1.865723,1
165,0.620630,1.355143,1.710424,-0.860111,-3.240921,1
166,0.620808,1.279291,2.094419,-0.981361,-1.865723,1
167,0.620808,1.279291,2.096225,-0.981361,-1.865723,1
168,0.620475,1.355143,1.710424,-0.856554,-3.240761,1
169,0.620808,1.279291,2.127733,-0.969746,-1.865723,1
170,0.628920,1.296124,1.495923,-0.844499,-3.233515,1
171,0.620808,1.355143,1.687531,-0.775044,-3.235760,1
172,0.621119,1.355226,1.678527,-0.749946,-3.236286,1
173,0.620808,1.355143,2.268446,-0.963342,-1.865723,1
174,0.628920,1.360617,1.660599,-0.795241,-3.233515,1
175,0.624351,1.355143,1.678527,-0.801131,-3.232653,1
176,0.620943,1.355143,1.633310,-0.614024,-3.236092,1
177,0.621004,1.360352,1.633088,-0.563093,-3.236119,0
178,0.620827,1.355143,1.678527,-0.746463,-3.235217,1
179,0.620808,1.355143,2.316777,-0.868027,-1.865723,1
180,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
181,0.628920,1.636404,2.350778,-0.998714,-1.872120,1
182,0.628874,1.318779,1.495923,-0.665587,-3.292471,1
183,0.624436,1.353000,1.691457,-0.874670,-3.238297,1
184,0.620630,1.355143,1.710424,-0.860111,-3.240921,1
185,0.620808,1.361054,1.710424,-0.815029,-3.241226,1
186,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
187,0.628920,1.642724,2.339087,-0.866291,-3.175911,1
188,0.620630,1.355459,1.710424,-0.857743,-3.240921,1
189,0.628920,1.360878,2.269170,-0.920245,-1.872120,1
190,0.620967,1.306220,2.095424,-0.983808,-1.865747,1
191,0.620475,1.355143,1.710424,-0.856554,-3.240761,1
192,0.620808,1.353000,2.094419,-0.982755,-1.865723,1
193,0.599939,1.346464,2.268446,-0.982822,-1.809052,1
194,0.628920,1.296124,1.495923,-0.844499,-3.233515,1
195,0.620808,1.355143,1.687531,-0.775044,-3.235760,1
196,0.621166,1.355226,1.678527,-0.751111,-3.236416,1
197,0.620792,1.279482,1.990208,-0.982365,-1.865723,1
198,0.621119,1.355226,1.678527,-0.749946,-3.236286,1
199,0.620808,1.279291,2.094419,-0.981361,-1.865723,1
200,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
201,0.628920,1.636404,2.350778,-0.998714,-1.872120,1
202,0.628874,1.318779,1.495923,-0.665587,-3.292471,1
203,0.620581,1.348028,1.712417,-0.906688,-3.240856,1
204,0.620630,1.355143,1.710424,-0.860111,-3.240921,1
205,0.620808,1.361054,1.710424,-0.815029,-3.241226,1
206,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
207,0.620808,1.319521,1.502285,-0.543977,-3.292438,0
208,0.624436,1.353000,1.691457,-0.874670,-3.238297,1
209,0.620630,1.355459,1.710424,-0.857743,-3.240921,1
210,0.628920,1.360878,2.269170,-0.920245,-1.872120,1
211,0.620967,1.306220,2.095424,-0.983808,-1.865747,1
212,0.628920,1.642724,2.339087,-0.866291,-3.175911,1
213,0.628969,1.649746,2.348785,-0.861384,-3.176076,1
214,0.620475,1.355143,1.710424,-0.856554,-3.240761,1
215,0.620808,1.353000,2.094419,-0.982755,-1.865723,1
216,0.599939,1.353159,2.273525,-0.982914,-1.809052,1
217,0.629033,1.349373,2.268446,-0.860488,-1.873444,1
218,0.621166,1.355226,1.678527,-0.751111,-3.236416,1
219,0.599939,1.346464,2.268446,-0.982822,-1.809052,1
220,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
221,0.628920,1.636404,2.350778,-0.998714,-1.872120,1
222,0.628874,1.318779,1.495923,-0.665587,-3.292471,1
223,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
224,0.620808,1.361054,1.710424,-0.815029,-3.241226,1
225,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
226,0.620808,1.319521,1.502285,-0.543977,-3.292438,0
227,0.620581,1.348028,1.712417,-0.906688,-3.240856,1
228,0.620630,1.355143,1.710424,-0.860111,-3.240921,1
229,0.628920,1.360878,2.269170,-0.920245,-1.872120,1
230,0.628900,1.644008,2.350778,-0.964604,-1.870298,1
231,0.628734,1.306220,2.095424,-0.996870,-1.870171,1
232,0.624436,1.353000,1.691457,-0.874670,-3.238297,1
233,0.620630,1.355459,1.710424,-0.857743,-3.240921,1
234,0.600432,1.353159,2.272004,-0.996265,-1.810650,1
235,0.621166,1.355226,2.248710,-0.987505,-1.865882,1
236,0.628920,1.642724,2.339087,-0.866291,-3.175911,1
237,0.628969,1.649746,2.348785,-0.861384,-3.176076,1
238,0.620475,1.355143,1.710424,-0.856554,-3.240761,1
239,0.621166,1.355226,1.678527,-0.751111,-3.236416,1
240,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
241,0.652279,1.355143,1.449209,-0.652421,-3.437932,1
242,0.629114,1.319521,1.502285,-0.695293,-3.292694,1
243,0.628920,1.636360,2.350778,-0.998714,-1.872120,1
244,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
245,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
246,0.628874,1.318779,1.495923,-0.665587,-3.292471,1
247,0.628920,1.636404,2.350778,-0.998714,-1.872120,1
248,0.620808,1.361054,1.710424,-0.815029,-3.241226,1
249,0.620581,1.348028,1.712417,-0.906688,-3.240856,1
250,0.620630,1.355143,1.710424,-0.860111,-3.240921,1
251,0.620808,1.319521,1.502285,-0.543977,-3.292438,0
252,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
253,0.620650,1.360974,1.710424,-0.814144,-3.241124,1
254,0.624436,1.353000,1.691457,-0.874670,-3.238297,1
255,0.620471,1.353009,1.710424,-0.871990,-3.240761,1
256,0.620630,1.355457,1.710424,-0.857753,-3.240921,1
257,0.628920,1.642359,2.350778,-0.998684,-1.872120,1
258,0.628734,1.306220,2.095424,-0.996870,-1.870171,1
259,0.620630,1.355459,1.710424,-0.857743,-3.240921,1
260,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
261,0.628920,1.636360,2.350778,-0.998714,-1.872120,1
262,0.652279,1.348155,1.458140,-0.754767,-3.437932,1
263,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
264,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
265,0.628920,1.636404,2.350778,-0.998714,-1.872120,1
266,0.652279,1.355143,1.449209,-0.652421,-3.437932,1
267,0.629114,1.319521,1.502285,-0.695293,-3.292694,1
268,0.620755,1.359645,1.716734,-0.826799,-3.241226,1
269,0.620581,1.348028,1.712417,-0.906688,-3.240856,1
270,0.620630,1.355143,1.710424,-0.860111,-3.240921,1
271,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
272,0.628923,1.642315,2.350778,-0.998684,-1.872120,1
273,0.628874,1.318779,1.495923,-0.665587,-3.292471,1
274,0.620808,1.361054,1.710424,-0.815029,-3.241226,1
275,0.624436,1.353000,1.691457,-0.874670,-3.238297,1
276,0.620471,1.353009,1.710424,-0.871990,-3.240761,1
277,0.620630,1.355457,1.710424,-0.857753,-3.240921,1
278,0.628920,1.642316,2.350778,-0.998684,-1.872120,1
279,0.620808,1.319521,1.502285,-0.543977,-3.292438,0
280,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
281,0.652279,1.348155,1.458140,-0.754767,-3.437932,1
282,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
283,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
284,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
285,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
286,0.652279,1.355143,1.449209,-0.652421,-3.437932,1
287,0.651885,1.347961,1.457095,-0.730399,-3.376967,1
288,0.628920,1.636360,2.350778,-0.998714,-1.872120,1
289,0.620755,1.359645,1.716734,-0.826799,-3.241226,1
290,0.620581,1.348028,1.712417,-0.906688,-3.240856,1
291,0.620630,1.355143,1.710424,-0.860111,-3.240921,1
292,0.629114,1.319521,1.502285,-0.695293,-3.292694,1
293,0.628920,1.636404,2.350778,-0.998714,-1.872120,1
294,0.629114,1.325484,1.485596,-0.564716,-3.292694,0
295,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
296,0.624436,1.353000,1.691457,-0.874670,-3.238297,1
297,0.628874,1.318779,1.495923,-0.665587,-3.292471,1
298,0.620808,1.361054,1.710424,-0.815029,-3.241226,1
299,0.620630,1.355457,1.710424,-0.857753,-3.240921,1
300,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
301,0.652279,1.348155,1.458140,-0.754767,-3.437932,1
302,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
303,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
304,0.629297,1.633009,2.367467,-0.972955,-1.876295,1
305,0.652553,1.348188,1.458140,-0.757904,-3.437910,1
306,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
307,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
308,0.652279,1.355143,1.449209,-0.652421,-3.437932,1
309,0.628920,1.636360,2.350778,-0.998714,-1.872120,1
310,0.651885,1.347961,1.457095,-0.730399,-3.376967,1
311,0.651903,1.352575,1.449209,-0.672775,-3.437473,1
312,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
313,0.620581,1.348028,1.712417,-0.906688,-3.240856,1
314,0.628920,1.636404,2.350778,-0.998714,-1.872120,1
315,0.629114,1.319521,1.502285,-0.695293,-3.292694,1
316,0.628920,1.325484,1.525362,-0.698388,-3.292471,1
317,0.628920,1.642315,2.350778,-0.998684,-1.872120,1
318,0.629114,1.325484,1.485596,-0.564716,-3.292694,0
319,0.624436,1.353000,1.691457,-0.874670,-3.238297,1
320,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
321,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
322,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
323,0.629297,1.633009,2.367467,-0.972955,-1.876295,1
324,0.652683,1.348188,1.458140,-0.760495,-3.438105,1
325,0.629118,1.643572,2.367467,-0.978756,-1.873572,1
326,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
327,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
328,0.628920,1.636253,2.367796,-0.998757,-1.872120,1
329,0.652279,1.348155,1.458140,-0.754767,-3.437932,1
330,0.652553,1.348188,1.458140,-0.757904,-3.437910,1
331,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
332,0.620581,1.348028,1.712417,-0.906688,-3.240856,1
333,0.628920,1.630568,2.350778,-0.998744,-1.872120,1
334,0.652279,1.355143,1.449209,-0.652421,-3.437932,1
335,0.651885,1.347961,1.457095,-0.730399,-3.376967,1
336,0.651903,1.352575,1.449209,-0.672775,-3.437473,1
337,0.628920,1.636360,2.350778,-0.998714,-1.872120,1
338,0.629114,1.319521,1.502285,-0.695293,-3.292694,1
339,0.624436,1.353000,1.691457,-0.874670,-3.238297,1
340,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
341,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
342,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
343,0.652683,1.348188,1.458140,-0.760495,-3.438105,1
344,0.653484,1.636360,2.350778,-0.993316,-1.935547,1
345,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
346,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
347,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
348,0.628920,1.636253,2.367796,-0.998757,-1.872120,1
349,0.652279,1.348155,1.458140,-0.754767,-3.437932,1
350,0.652553,1.348188,1.458140,-0.757904,-3.437910,1
351,0.653218,1.633009,2.334515,-0.987303,-1.935470,1
352,0.620650,1.348028,1.710424,-0.908731,-3.241124,1
353,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
354,0.628920,1.630568,2.350778,-0.998744,-1.872120,1
355,0.652279,1.355143,1.449209,-0.652421,-3.437932,1
356,0.651885,1.347961,1.457095,-0.730399,-3.376967,1
357,0.651903,1.352575,1.449209,-0.672775,-3.437473,1
358,0.629297,1.633009,2.367467,-0.972955,-1.876295,1
359,0.629118,1.643572,2.367467,-0.978756,-1.873572,1
360,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
361,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
362,0.653484,1.636360,2.350778,-0.993316,-1.935547,1
363,0.652667,1.347939,1.457095,-0.762830,-3.438105,1
364,0.628920,1.637424,2.380823,-0.998837,-1.872120,1
365,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
366,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
367,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
368,0.653218,1.633009,2.367886,-0.989502,-1.935470,1
369,0.652683,1.348188,1.458140,-0.760495,-3.438105,1
370,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
371,0.620650,1.348028,1.710424,-0.908731,-3.241124,1
372,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
373,0.653218,1.633009,2.334515,-0.987303,-1.935470,1
374,0.652553,1.348188,1.458140,-0.757904,-3.437910,1
375,0.652280,1.348154,1.458140,-0.754779,-3.437932,1
376,0.628920,1.636253,2.367796,-0.998757,-1.872120,1
377,0.628920,1.630568,2.350778,-0.998744,-1.872120,1
378,0.652279,1.348155,1.458140,-0.754767,-3.437932,1
379,0.588410,1.271753,1.697086,-0.870187,-3.187025,1
380,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
381,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
382,0.628920,1.637424,2.380823,-0.998837,-1.872120,1
383,0.652683,1.347925,1.458140,-0.762956,-3.438105,1
384,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
385,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
386,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
387,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
388,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
389,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
390,0.652667,1.347939,1.457095,-0.762830,-3.438105,1
391,0.653484,1.636360,2.350778,-0.993316,-1.935547,1
392,0.620650,1.348028,1.710424,-0.908731,-3.241124,1
393,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
394,0.628920,1.630445,2.367467,-0.998787,-1.872120,1
395,0.652683,1.348188,1.458140,-0.760495,-3.438105,1
396,0.653218,1.633009,2.367886,-0.989502,-1.935470,1
397,0.628987,1.637424,2.380823,-0.990868,-1.872167,1
398,0.650093,1.624983,2.358137,-0.989624,-1.932492,1
399,0.628920,1.636253,2.367796,-0.998757,-1.872120,1
400,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
401,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
402,0.628920,1.637424,2.380823,-0.998837,-1.872120,1
403,0.652683,1.347925,1.458140,-0.762956,-3.438105,1
404,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
405,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
406,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
407,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
408,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
409,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
410,0.652683,1.347926,1.458140,-0.762949,-3.438105,1
411,0.653484,1.629423,2.377063,-0.994042,-1.935547,1
412,0.620650,1.348028,1.710424,-0.908731,-3.241124,1
413,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
414,0.628920,1.630445,2.367467,-0.998787,-1.872120,1
415,0.652667,1.347939,1.457095,-0.762830,-3.438105,1
416,0.653484,1.636360,2.350778,-0.993316,-1.935547,1
417,0.652683,1.348187,1.458140,-0.760502,-3.438105,1
418,0.628920,1.636253,2.367796,-0.998757,-1.872120,1
419,0.653218,1.633009,2.367886,-0.989502,-1.935470,1
420,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
421,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
422,0.628920,1.637424,2.380823,-0.998837,-1.872120,1
423,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
424,0.652683,1.347924,1.458140,-0.762968,-3.438105,1
425,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
426,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
427,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
428,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
429,0.628920,1.629425,2.367185,-0.998792,-1.872120,1
430,0.653484,1.636377,2.376788,-0.994787,-1.935547,1
431,0.652683,1.347925,1.458140,-0.762958,-3.438105,1
432,0.620650,1.348028,1.710424,-0.908731,-3.241124,1
433,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
434,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
435,0.653484,1.629423,2.377063,-0.994042,-1.935547,1
436,0.652683,1.347925,1.458140,-0.762956,-3.438105,1
437,0.628920,1.630445,2.367467,-0.998787,-1.872120,1
438,0.653484,1.636360,2.350778,-0.993316,-1.935547,1
439,0.652683,1.347926,1.458140,-0.762949,-3.438105,1
440,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
441,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
442,0.628920,1.637424,2.380823,-0.998837,-1.872120,1
443,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
444,0.657973,1.629423,2.377063,-0.967899,-1.935554,1
445,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
446,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
447,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
448,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
449,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
450,0.628920,1.629425,2.367185,-0.998792,-1.872120,1
451,0.653484,1.636377,2.376788,-0.994787,-1.935547,1
452,0.652683,1.347924,1.458140,-0.762968,-3.438105,1
453,0.620650,1.348028,1.710424,-0.908731,-3.241124,1
454,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
455,0.628920,1.630442,2.367467,-0.998787,-1.872120,1
456,0.653484,1.629423,2.377063,-0.994042,-1.935547,1
457,0.652683,1.347925,1.458140,-0.762958,-3.438105,1
458,0.652683,1.347925,1.458140,-0.762956,-3.438105,1
459,0.628920,1.630445,2.367467,-0.998787,-1.872120,1
460,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
461,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
462,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
463,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
464,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
465,0.628920,1.637424,2.396066,-0.998879,-1.872120,1
466,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
467,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
468,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
469,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
470,0.653484,1.636377,2.376788,-0.994787,-1.935547,1
471,0.652683,1.347924,1.458140,-0.762968,-3.438105,1
472,0.657973,1.629423,2.377063,-0.967899,-1.935554,1
473,0.628920,1.637424,2.380823,-0.998837,-1.872120,1
474,0.620650,1.348028,1.710424,-0.908731,-3.241124,1
475,0.620808,1.355143,1.710424,-0.862248,-3.241226,1
476,0.653484,1.629423,2.377063,-0.994042,-1.935547,1
477,0.652683,1.347925,1.458140,-0.762958,-3.438105,1
478,0.628920,1.636246,2.377220,-0.998800,-1.872120,1
479,0.652683,1.347925,1.458140,-0.762956,-3.438105,1
480,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
481,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
482,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
483,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
484,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
485,0.628920,1.637424,2.396066,-0.998879,-1.872120,1
486,0.640604,1.640814,2.376788,-0.997053,-1.908229,1
487,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
488,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
489,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
490,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
491,0.653484,1.636377,2.376788,-0.994787,-1.935547,1
492,0.652683,1.347924,1.458140,-0.762968,-3.438105,1
493,0.653052,1.359550,1.453570,-0.652155,-3.438498,1
494,0.657973,1.629423,2.377063,-0.967899,-1.935554,1
495,0.628920,1.624622,2.377220,-0.998858,-1.872120,1
496,0.652683,1.347925,1.458140,-0.762958,-3.438105,1
497,0.628920,1.637424,2.380823,-0.998837,-1.872120,1
498,0.620650,1.348028,1.710424,-0.908731,-3.241124,1
499,0.653484,1.629423,2.377063,-0.994042,-1.935547,1
500,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
501,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
502,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
503,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
504,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
505,0.628920,1.637424,2.396066,-0.998879,-1.872120,1
506,0.640604,1.640814,2.376788,-0.997053,-1.908229,1
507,0.658139,1.629601,2.366683,-0.978559,-1.935591,1
508,0.652126,1.639451,2.380823,-0.977290,-1.935945,1
509,0.653052,1.347926,1.458140,-0.767444,-3.438498,1
510,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
511,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
512,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
513,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
514,0.653484,1.636377,2.376788,-0.994787,-1.935547,1
515,0.628920,1.624622,2.377220,-0.998858,-1.872120,1
516,0.657973,1.629423,2.377063,-0.967899,-1.935554,1
517,0.652683,1.347924,1.458140,-0.762968,-3.438105,1
518,0.653052,1.359550,1.453570,-0.652155,-3.438498,1
519,0.652683,1.347924,1.453570,-0.762965,-3.438105,1
520,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
521,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
522,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
523,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
524,0.628920,1.637424,2.396066,-0.998879,-1.872120,1
525,0.640604,1.640814,2.376788,-0.997053,-1.908229,1
526,0.658139,1.629601,2.366683,-0.978559,-1.935591,1
527,0.652126,1.639451,2.380823,-0.977290,-1.935945,1
528,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
529,0.628920,1.624622,2.377220,-0.998858,-1.872120,1
530,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
531,0.652126,1.639451,2.425999,-0.932264,-1.935945,1
532,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
533,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
534,0.652031,1.637424,2.396066,-0.976669,-1.935876,1
535,0.653484,1.636377,2.376788,-0.994787,-1.935547,1
536,0.620650,1.347854,1.710424,-0.909771,-3.241124,1
537,0.653042,1.347926,1.458238,-0.767444,-3.438498,1
538,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
539,0.653052,1.347926,1.458140,-0.767444,-3.438498,1
540,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
541,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
542,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
543,0.652126,1.677343,2.375174,-0.994869,-1.935945,1
544,0.642042,1.640814,2.414743,-0.999721,-1.911714,1
545,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
546,0.653042,1.347926,1.458238,-0.767444,-3.438498,1
547,0.653052,1.347926,1.458140,-0.767444,-3.438498,1
548,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
549,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
550,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
551,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
552,0.658139,1.629601,2.366683,-0.978559,-1.935591,1
553,0.652126,1.639451,2.380823,-0.977290,-1.935945,1
554,0.628920,1.637424,2.396066,-0.998879,-1.872120,1
555,0.640604,1.640814,2.376788,-0.997053,-1.908229,1
556,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
557,0.628920,1.624622,2.377220,-0.998858,-1.872120,1
558,0.652126,1.639451,2.425999,-0.932264,-1.935945,1
559,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
560,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
561,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
562,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
563,0.642042,1.640814,2.414743,-0.999721,-1.911714,1
564,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
565,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
566,0.653042,1.347926,1.458238,-0.767444,-3.438498,1
567,0.653052,1.347926,1.458140,-0.767444,-3.438498,1
568,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
569,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
570,0.652126,1.677343,2.375174,-0.994869,-1.935945,1
571,0.642042,1.637391,2.395877,-0.998990,-1.911714,1
572,0.620808,1.348414,1.710045,-0.908131,-3.241226,1
573,0.588386,1.271753,1.710424,-0.911481,-3.186523,1
574,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
575,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
576,0.658139,1.629601,2.366683,-0.978559,-1.935591,1
577,0.652126,1.639451,2.380823,-0.977290,-1.935945,1
578,0.628920,1.637424,2.396066,-0.998879,-1.872120,1
579,0.640604,1.640814,2.376788,-0.997053,-1.908229,1
580,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
581,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
582,0.642042,1.640814,2.414743,-0.999721,-1.911714,1
583,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
584,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
585,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
586,0.653042,1.347926,1.458238,-0.767444,-3.438498,1
587,0.653052,1.347926,1.458140,-0.767444,-3.438498,1
588,0.642042,1.640854,2.415314,-0.999719,-1.911714,1
589,0.652126,1.677343,2.375174,-0.994869,-1.935945,1
590,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
591,0.642042,1.637391,2.395877,-0.998990,-1.911714,1
592,0.642042,1.637391,2.396914,-0.998990,-1.911714,1
593,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
594,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
595,0.658139,1.629601,2.366683,-0.978559,-1.935591,1
596,0.652126,1.639451,2.380823,-0.977290,-1.935945,1
597,0.658139,1.629601,2.365645,-0.978559,-1.935591,1
598,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
599,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
600,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
601,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
602,0.642042,1.640814,2.414743,-0.999721,-1.911714,1
603,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
604,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
605,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
606,0.653042,1.347926,1.458238,-0.767444,-3.438498,1
607,0.653052,1.347926,1.458140,-0.767444,-3.438498,1
608,0.642042,1.640854,2.415314,-0.999719,-1.911714,1
609,0.652126,1.677343,2.375174,-0.994869,-1.935945,1
610,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
611,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
612,0.653066,1.347927,1.458320,-0.767434,-3.438498,1
613,0.642042,1.637391,2.395877,-0.998990,-1.911714,1
614,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
615,0.652126,1.639451,2.380823,-0.977290,-1.935945,1
616,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
617,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
618,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
619,0.658139,1.629601,2.366683,-0.978559,-1.935591,1
620,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
621,0.642042,1.640814,2.414743,-0.999721,-1.911714,1
622,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
623,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
624,0.642042,1.640814,2.411481,-0.999721,-1.911714,1
625,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
626,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
627,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
628,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
629,0.642042,1.640854,2.415314,-0.999719,-1.911714,1
630,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
631,0.652126,1.677343,2.375174,-0.994869,-1.935945,1
632,0.642042,1.640854,2.402169,-0.999269,-1.911714,1
633,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
634,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
635,0.652126,1.639451,2.380823,-0.977290,-1.935945,1
636,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
637,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
638,0.657973,1.629423,2.367028,-0.983929,-1.935554,1
639,0.658139,1.629601,2.366683,-0.978559,-1.935591,1
640,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
641,0.642042,1.640814,2.414743,-0.999721,-1.911714,1
642,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
643,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
644,0.642042,1.640814,2.411481,-0.999721,-1.911714,1
645,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
646,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
647,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
648,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
649,0.642042,1.640854,2.415314,-0.999719,-1.911714,1
650,0.642042,1.640854,2.419605,-0.999719,-1.911714,1
651,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
652,0.652131,1.677264,2.346073,-0.998865,-1.935945,1
653,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
654,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
655,0.642042,1.640854,2.402169,-0.999269,-1.911714,1
656,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
657,0.652126,1.677343,2.375174,-0.994869,-1.935945,1
658,0.653484,1.636360,2.377063,-0.994788,-1.935547,1
659,0.652131,1.347924,1.417565,-0.618119,-3.437450,1
660,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
661,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
662,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
663,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
664,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
665,0.642042,1.639986,2.414743,-0.999762,-1.911714,1
666,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
667,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
668,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
669,0.652131,1.677264,2.346073,-0.998865,-1.935945,1
670,0.642042,1.640814,2.414743,-0.999721,-1.911714,1
671,0.642042,1.640814,2.411481,-0.999721,-1.911714,1
672,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
673,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
674,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
675,0.653065,1.347926,1.458359,-0.767444,-3.438498,1
676,0.652126,1.678170,2.375174,-0.995178,-1.935945,1
677,0.642042,1.640854,2.415314,-0.999719,-1.911714,1
678,0.642042,1.640854,2.419605,-0.999719,-1.911714,1
679,0.642042,1.640854,2.402169,-0.999269,-1.911714,1
680,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
681,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
682,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
683,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
684,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
685,0.642042,1.639986,2.414743,-0.999762,-1.911714,1
686,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
687,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
688,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
689,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
690,0.642042,1.640814,2.414743,-0.999721,-1.911714,1
691,0.642042,1.640814,2.411481,-0.999721,-1.911714,1
692,0.652131,1.677264,2.346073,-0.998865,-1.935945,1
693,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
694,0.642042,1.640854,2.415314,-0.999719,-1.911714,1
695,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
696,0.652126,1.678170,2.375174,-0.995178,-1.935945,1
697,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
698,0.642042,1.640854,2.419605,-0.999719,-1.911714,1
699,0.653065,1.347926,1.458359,-0.767444,-3.438498,1
700,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
701,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
702,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
703,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
704,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
705,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
706,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
707,0.653030,1.349675,1.458320,-0.750032,-3.438507,1
708,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
709,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
710,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
711,0.653067,1.347924,1.458320,-0.767463,-3.438498,1
712,0.652131,1.677264,2.346073,-0.998865,-1.935945,1
713,0.642042,1.639986,2.414743,-0.999762,-1.911714,1
714,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
715,0.620808,1.347935,1.710424,-0.911034,-3.241226,1
716,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
717,0.653065,1.347926,1.458359,-0.767444,-3.438498,1
718,0.652124,1.672649,2.333626,-0.998496,-1.935945,1
719,0.642042,1.639987,2.414743,-0.999762,-1.911714,1
720,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
721,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
722,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
723,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
724,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
725,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
726,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
727,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
728,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
729,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
730,0.653067,1.347924,1.458320,-0.767463,-3.438498,1
731,0.652131,1.677264,2.346073,-0.998865,-1.935945,1
732,0.642042,1.639986,2.414743,-0.999762,-1.911714,1
733,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
734,0.653030,1.348411,1.458320,-0.762073,-3.438507,1
735,0.642042,1.639987,2.414743,-0.999762,-1.911714,1
736,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
737,0.652124,1.672649,2.333626,-0.998496,-1.935945,1
738,0.620844,1.349749,1.710045,-0.901698,-3.241336,1
739,0.653052,1.347926,1.453570,-0.767444,-3.438498,1
740,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
741,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
742,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
743,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
744,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
745,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
746,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
747,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
748,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
749,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
750,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
751,0.653067,1.347924,1.458320,-0.767463,-3.438498,1
752,0.652126,1.680281,2.367876,-0.999581,-1.935945,1
753,0.652284,1.680437,2.364614,-0.984763,-1.935977,1
754,0.642042,1.639706,2.411481,-0.999776,-1.911714,1
755,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
756,0.642042,1.639986,2.414743,-0.999762,-1.911714,1
757,0.653030,1.347934,1.458320,-0.766566,-3.438507,1
758,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
759,0.652131,1.677264,2.346073,-0.998865,-1.935945,1
760,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
761,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
762,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
763,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
764,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
765,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
766,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
767,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
768,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
769,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
770,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
771,0.653067,1.347924,1.458320,-0.767463,-3.438498,1
772,0.652126,1.680281,2.367876,-0.999581,-1.935945,1
773,0.652284,1.680437,2.364614,-0.984763,-1.935977,1
774,0.642042,1.639706,2.411481,-0.999776,-1.911714,1
775,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
776,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
777,0.652131,1.677264,2.346073,-0.998865,-1.935945,1
778,0.642042,1.639986,2.414743,-0.999762,-1.911714,1
779,0.653030,1.347934,1.458320,-0.766566,-3.438507,1
780,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
781,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
782,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
783,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
784,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
785,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
786,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
787,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
788,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
789,0.653067,1.347924,1.458320,-0.767463,-3.438498,1
790,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
791,0.662774,1.355428,1.347656,-0.488506,-3.460160,0
792,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
793,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
794,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
795,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
796,0.653030,1.347934,1.458320,-0.766566,-3.438507,1
797,0.642042,1.639706,2.411481,-0.999776,-1.911714,1
798,0.588410,1.271753,1.710424,-0.911563,-3.187025,1
799,0.652284,1.680437,2.364614,-0.984763,-1.935977,1
800,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
801,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
802,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
803,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
804,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
805,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
806,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
807,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
808,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
809,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
810,0.653067,1.347924,1.458320,-0.767463,-3.438498,1
811,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
812,0.662774,1.355428,1.347656,-0.488506,-3.460160,0
813,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
814,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
815,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
816,0.652437,1.776847,2.373838,-0.997714,-1.936045,1
817,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
818,0.653030,1.347934,1.458320,-0.766566,-3.438507,1
819,0.642042,1.639706,2.411481,-0.999776,-1.911714,1
820,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
821,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
822,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
823,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
824,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
825,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
826,0.662830,1.348385,1.347656,-0.561447,-3.518585,0
827,0.662774,1.354051,1.347656,-0.501882,-3.518609,0
828,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
829,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
830,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
831,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
832,0.653067,1.347924,1.458320,-0.767463,-3.438498,1
833,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
834,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
835,0.652437,1.776847,2.373838,-0.997714,-1.936045,1
836,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
837,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
838,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
839,0.652126,1.680437,2.367876,-0.999640,-1.935945,1
840,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
841,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
842,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
843,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
844,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
845,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
846,0.662830,1.348385,1.347656,-0.561447,-3.518585,0
847,0.662774,1.354051,1.347656,-0.501882,-3.518609,0
848,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
849,0.662830,1.348385,1.366364,-0.615049,-3.458598,1
850,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
851,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
852,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
853,0.652437,1.776847,2.373838,-0.997714,-1.936045,1
854,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
855,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
856,0.642198,1.715596,2.411481,-0.999664,-1.912070,1
857,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
858,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
859,0.620844,1.347927,1.710046,-0.913034,-3.241336,1
860,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
861,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
862,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
863,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
864,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
865,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
866,0.662830,1.348385,1.347656,-0.561447,-3.518585,0
867,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
868,0.662830,1.348385,1.366364,-0.615049,-3.458598,1
869,0.662774,1.353742,1.347656,-0.505038,-3.518609,0
870,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
871,0.662774,1.354051,1.347656,-0.501882,-3.518609,0
872,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
873,0.652437,1.776847,2.373838,-0.997714,-1.936045,1
874,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
875,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
876,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
877,0.642198,1.713434,2.411481,-0.999767,-1.912070,1
878,0.652126,1.680437,2.364614,-0.999640,-1.935945,1
879,0.652455,1.783199,2.402169,-0.999567,-1.936006,1
880,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
881,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
882,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
883,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
884,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
885,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
886,0.662830,1.348385,1.347656,-0.561447,-3.518585,0
887,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
888,0.662830,1.348385,1.366364,-0.615049,-3.458598,1
889,0.662774,1.353742,1.347656,-0.505038,-3.518609,0
890,0.652598,1.774685,2.411366,-0.978529,-1.936082,1
891,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
892,0.652437,1.776170,2.402810,-0.999719,-1.936045,1
893,0.662774,1.354051,1.347656,-0.501882,-3.518609,0
894,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
895,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
896,0.652437,1.776847,2.399548,-0.999243,-1.936045,1
897,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
898,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
899,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
900,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
901,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
902,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
903,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
904,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
905,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
906,0.662830,1.348385,1.347656,-0.561447,-3.518585,0
907,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
908,0.662830,1.348385,1.366364,-0.615049,-3.458598,1
909,0.652598,1.774685,2.411366,-0.978529,-1.936082,1
910,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
911,0.652437,1.776170,2.402810,-0.999719,-1.936045,1
912,0.663373,1.354051,1.346237,-0.507341,-3.519240,0
913,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
914,0.662774,1.353742,1.347656,-0.505038,-3.518609,0
915,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
916,0.652437,1.776847,2.399548,-0.999243,-1.936045,1
917,0.662756,1.348400,1.347656,-0.560148,-3.518389,0
918,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
919,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
920,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
921,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
922,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
923,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
924,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
925,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
926,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
927,0.662830,1.348385,1.366364,-0.615049,-3.458598,1
928,0.652598,1.774685,2.411366,-0.978529,-1.936082,1
929,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
930,0.652437,1.776170,2.402810,-0.999719,-1.936045,1
931,0.662832,1.348385,1.366364,-0.615049,-3.458598,1
932,0.663948,1.347927,1.349802,-0.576452,-3.519677,0
933,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
934,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
935,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
936,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
937,0.652437,1.776847,2.399548,-0.999243,-1.936045,1
938,0.662830,1.348385,1.347656,-0.561447,-3.518585,0
939,0.663373,1.354051,1.346237,-0.507341,-3.519240,0
940,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
941,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
942,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
943,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
944,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
945,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
946,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
947,0.652598,1.774685,2.411366,-0.978529,-1.936082,1
948,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
949,0.652437,1.776170,2.402810,-0.999719,-1.936045,1
950,0.663948,1.347927,1.349802,-0.576452,-3.519677,0
951,0.662830,1.346970,1.366758,-0.629353,-3.458598,1
952,0.642042,1.639550,2.411481,-0.999783,-1.911714,1
953,0.663373,1.354051,1.346237,-0.507341,-3.519240,0
954,0.620844,1.347927,1.710045,-0.913034,-3.241336,1
955,0.652437,1.776847,2.399548,-0.999243,-1.936045,1
956,0.662830,1.348385,1.366364,-0.615049,-3.458598,1
957,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
958,0.653030,1.347926,1.453570,-0.766643,-3.438507,1
959,0.662830,1.347905,1.349206,-0.566452,-3.518585,0
960,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
961,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
962,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
963,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
964,0.652598,1.774685,2.411366,-0.978529,-1.936082,1
965,0.652437,1.776170,2.402810,-0.999719,-1.936045,1
966,0.620887,1.346928,1.710045,-0.918965,-3.241566,1
967,0.663875,1.348409,1.366364,-0.643092,-3.519680,1
968,0.642042,1.636552,2.411481,-0.999931,-1.911714,1
969,0.653030,1.347852,1.453570,-0.767338,-3.438507,1
970,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
971,0.652437,1.776847,2.399548,-0.999243,-1.936045,1
972,0.620887,1.347927,1.710045,-0.913067,-3.241566,1
973,0.663948,1.347927,1.349802,-0.576452,-3.519677,0
974,0.662830,1.346970,1.366758,-0.629353,-3.458598,1
975,0.663373,1.354051,1.367182,-0.579153,-3.519240,0
976,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
977,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
978,0.653030,1.347852,1.458320,-0.767336,-3.438507,1
979,0.663373,1.354051,1.346237,-0.507341,-3.519240,0
980,0.653042,1.347064,1.453570,-0.775517,-3.438498,1
981,0.652437,1.776170,2.402169,-0.999719,-1.936045,1
982,0.652881,1.346761,1.457373,-0.776597,-3.438094,1
983,0.652126,1.684390,2.368381,-0.999774,-1.935945,1
984,0.652598,1.774685,2.411366,-0.978529,-1.936082,1
985,0.652437,1.776170,2.402810,-0.999719,-1.936045,1
986,0.620887,1.346928,1.710045,-0.918965,-3.241566,1
987,0.663875,1.348409,1.366364,-0.643092,-3.519680,1
988,0.642042,1.636552,2.411481,-0.999931,-1.911714,1
989,0.653030,1.347817,1.453570,-0.767670,-3.438507,1
990,0.662830,1.346970,1.377355,-0.663791,-3.458598,1
991,0.652598,1.764746,2.411366,-0.975088,-1.936082,1
992,0.652437,1.776847,2.399548,-0.999243,-1.936045,1
993,0.620887,1.346963,1.710045,-0.918760,-3.241566,1
994,0.663875,1.348409,1.366364,-0.643086,-3.519680,1
995,0.642042,1.639541,2.411481,-0.999784,-1.911714,1
996,0.653030,1.347852,1.453570,-0.767338,-3.438507,1
997,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
998,0.653066,1.347924,1.458320,-0.767463,-3.438498,1
999,0.642042,1.639541,2.400884,-0.999334,-1.911714,1


==> results/final/10_runs/metric/gs_10/combined_igde.csv <==
NSGA-II_n_evals,NSGA-II_igde,NSGA-II_igde_sigma,RS__n_evals,RS__igde,RS__igde_sigma
250,0.26923125903450573,0.05349647702963044,250,0.20532650887260645,0.04090474300161592
500,0.24695470583912682,0.0547163196688187,500,0.1395157662900196,0.01912686740438221
750,0.2408755415506733,0.05726526032595064,750,0.11766699593857173,0.010704319646561178
1000,0.2386936434843288,0.058295090827532106,1000,0.10604198357411854,0.01096237193938886
1250,0.23596819716051579,0.0595786203061103,1250,0.09241456584675342,0.00946810497814752
1500,0.23455510653537912,0.05970036526996602,1500,0.08582178495470087,0.007783218316442952
1750,0.23044518604102002,0.06129851721780849,1750,0.08002219324804791,0.006195418807986445
2000,0.22811949474319193,0.061734308736482835,2000,0.07674991753158636,0.0055321716419408536


==> results/final/10_runs/metric/gs_10/overview_CID.csv <==
run,NSGA-II,RS
1,0.2137856092231408,0.0767913169466916
2,0.2265930926275103,0.07212353006669514
3,0.18824445889490185,0.07006127878992209
4,0.16500756496893088,0.07457271987964671
5,0.18713074561644738,0.09050639297975653
6,0.29031980554174747,0.07620404644816658
7,0.3457982521828153,0.07975770827447924
8,0.2858825650696848,0.07510966668249608
9,0.2263545718493565,0.07503521245016324
10,0.1520782814573842,0.07733730279784637


==> results/final/10_runs/metric/gs_20/combined_igde.csv <==
NSGA-II_n_evals,NSGA-II_igde,NSGA-II_igde_sigma,RS__n_evals,RS__igde,RS__igde_sigma
250,0.25712383288876917,0.05278097602672326,250,0.19191156087711708,0.03396961995121891
500,0.23995604143921273,0.05568376369530925,500,0.1311558543297175,0.02057825997249502
750,0.23649733032097098,0.05637559272950056,750,0.10810704761562126,0.007910415955825157
1000,0.2347945812670575,0.057111592253879344,1000,0.09768568878414294,0.007628079969095705
1250,0.23353140594422217,0.05691871981503416,1250,0.08857363251128278,0.006311794255251889
1500,0.23284882534027912,0.056702496937021785,1500,0.08081816236480208,0.0051212550842546995
1750,0.23041697620401128,0.058337737995514866,1750,0.07500233653632807,0.004787027624903164
2000,0.22884660019492245,0.059389311661080635,2000,0.07133850952687362,0.003986160330157763


==> results/final/10_runs/metric/gs_20/overview_CID.csv <==
run,NSGA-II,RS
1,0.18492020053594527,0.07819748643923506
2,0.23008587449416776,0.06495157247627231
3,0.17818715213559047,0.06940837269949808
4,0.16412010697309304,0.07265558106755622
5,0.192751736736209,0.07370019973492418
6,0.3179901138218216,0.06613755520075376
7,0.302942954655672,0.07515500280364755
8,0.28785857107513024,0.07106511901004187
9,0.2619236942225402,0.06998930527721163
10,0.16768559729905463,0.07212490055959568


==> results/final/10_runs/metric/gs_25/combined_igde.csv <==
NSGA-II_n_evals,NSGA-II_igde,NSGA-II_igde_sigma,RS__n_evals,RS__igde,RS__igde_sigma
250,0.25165729176596974,0.052001766601036586,250,0.18954557255905363,0.034678213814078075
500,0.23515160348189887,0.05493459804881307,500,0.12907951541550566,0.02051507791828356
750,0.23159800456168397,0.055813919728034,750,0.1064844515972619,0.008033542222482587
1000,0.22985690740153103,0.056608320717473376,1000,0.0960792623052416,0.008042695489388452
1250,0.2286184951414422,0.056309478700274175,1250,0.0865999480232946,0.006619810651416527
1500,0.22788086983366443,0.056077253076921164,1500,0.07909839252202971,0.005094605767885507
1750,0.2256823626619021,0.057422180301057,1750,0.07331188894035628,0.004534328044011678
2000,0.2238911088969216,0.05858946427896596,2000,0.06962476268674574,0.0036559653808657224


==> results/final_significance_11-10-2024/stats.txt <==
MNIST
=====================
Large
------------------
algo (subject: RS),p_value,effect
NSGA-II,1.9073486328125e-06,0.0225
NSGA-II-DJ_A1.77,1.9073486328125e-06,0.07
MOPSO,1.9073486328125e-06,0.0225
algo (subject: NSGA-II),p_value,effect
NSGA-II-DJ_A1.77,1.9073486328125e-06,0.825
MOPSO,0.9854354858398438,0.505
algo (subject: NSGA-II-DJ_A1.77),p_value,effect
MOPSO,3.814697265625e-06,0.17
---------------------
Medium
----------
algo (subject: RS),p_value,effect
NSGA-II,1.9073486328125e-06,0.0175
NSGA-II-DJ_A1.77,1.9073486328125e-06,0.0775
MOPSO,1.9073486328125e-06,0.0175
algo (subject: NSGA-II),p_value,effect
NSGA-II-DJ_A1.77,1.9073486328125e-06,0.8175
MOPSO,1.0,0.5
algo (subject: NSGA-II-DJ_A1.77),p_value,effect
MOPSO,3.814697265625e-06,0.175


-----------------
Small
-------------
algo (subject: RS),p_value,effect
NSGA-II,1.9073486328125e-06,0.0225
NSGA-II-DJ_A1.77,1.9073486328125e-06,0.0775
MOPSO,1.9073486328125e-06,0.015
algo (subject: NSGA-II),p_value,effect
NSGA-II-DJ_A1.77,1.9073486328125e-06,0.795
MOPSO,1.0,0.48
algo (subject: NSGA-II-DJ_A1.77),p_value,effect
MOPSO,3.814697265625e-06,0.1825
------------

==> results/kursawe/10_runs/01_05_23/analysis_combined.csv <==
Critical Scenarios NSGA-II-KMEANS,2878
Critical Scenarios NSGA-II-KMEANS (duplicate free),1053
Critical Scenarios NSGA-II-DT,3761
Critical Scenarios NSGA-II-DT (duplicate free),1410
Ratio Critical Scenarios NSGA-II-DT/NSGA-II-KMEANS (union),1.31
"Ratio Critical Scenarios NSGA-II-DT/NSGA-II-KMEANS (union, duplicate free)",1.34
Ratio Critical Scenarios NSGA-II-DT/NSGA-II-KMEANS (average),1.10
"Ratio Critical Scenarios NSGA-II-DT/NSGA-II-KMEANS (average, duplicate free)",1.36


==> results/kursawe/10_runs/01_05_23/analysis_results_NSGA-II-DT.csv <==
Attribute,Value
min_n_evals,530
max_n_evals,992
mean_n_evals,645.2222222222222
min_exec_time [s],0.35492873191833496
max_exec_time [s],0.49712610244750977
mean_exec_time [s],0.4427437252468533


==> results/kursawe/10_runs/01_05_23/analysis_results_NSGA-II-KMEANS.csv <==
Attribute,Value
min_n_evals,550
max_n_evals,563
mean_n_evals,556.4444444444445
min_exec_time [s],1.6963200569152832
max_exec_time [s],3.35353684425354
mean_exec_time [s],2.4821102619171143


==> results/kursawe/10_runs/01_05_23/digd/combined_digd.csv <==
NSGA-II-KMEANS_n_evals,NSGA-II-KMEANS_digd,NSGA-II-KMEANS_digd_sigma,NSGA-II-DT__n_evals,{algo_2}__{m_2},NSGA-II-DT__digd_sigma
62,1.2796441295682965,0.25466018177758426,62,1.158405152097054,0.6337917277044275
124,0.9554772634318205,0.1701895089556062,124,0.8436254403221874,0.5080606613138793
186,0.6450671670623329,0.20201938176836307,186,0.7852486290219292,0.4730945301896594
248,0.5769011168278744,0.22546423619308442,248,0.6391039226306348,0.26222079152786043
310,0.49547044916513866,0.13558720572430297,310,0.5555519323255511,0.282925083226514
372,0.4351825830975603,0.12498279227178559,372,0.5124360746004268,0.23224367873262783
434,0.37433569259167687,0.0999383865071653,434,0.42943714016486584,0.10997914865076472
496,0.32168024906097886,0.06553066085614541,496,0.38605207265327246,0.10114168642246811


==> results/major-rev/NSGA-II-DJ/multiseed_test/AVG_CO_1.CSV <==
RS_n_evals,RS_cid,RS_cid_sigma,NSGA-II-DJ_n_evals,NSGA-II-DJ_cid,NSGA-II-DJ_cid_sigma
100.0,0.31804185979657174,0.09121378942917345,100.0,0.5214506155094977,0.13916382869708238
200.0,0.2617327157363902,0.09770797713925028,200.0,0.4208024173445043,0.13334448103528104
300.0,0.19585075462796905,0.05934858019562044,300.0,0.36981433670469743,0.13683346688567835
400.0,0.155939442962105,0.019567657335363257,400.0,0.35565200111134854,0.13763344494265164
500.0,0.14248485531855173,0.016266338713003113,500.0,0.3345582380548864,0.13321817301037583
600.0,0.13268132335461455,0.014762765303756349,600.0,0.29947304304061806,0.11300298899664384
700.0,0.12394269061605244,0.01416390536256598,700.0,0.28614869621441663,0.1093569730426892
800.0,0.11788076488756492,0.012961842204892158,800.0,0.2784882682829612,0.1038224432669215
900.0,0.11301400295501396,0.011756452458036233,900.0,0.2713755349130621,0.10271164370689788
1000.0,0.10757464532048408,0.010091499705462664,1000.0,0.26567677139088697,0.10181012843239688


==> results/major-rev/NSGA-II-DJ/multiseed_test/CID_SI_1.CSV <==
algo (subject: NSGA-II-DJ),p_value,effect
RS,3.0517578125e-05,0.9453125


==> results/major-rev/NSGA-II-DJ/multiseed_test/OVERVI_1.CSV <==
run,NSGA-II-DJ,RS
1,0.27707001365614736,0.10828945192705856
2,0.2764950012788529,0.09028686546001978
3,0.2979718253128613,0.117331824318117
4,0.5386300380829978,0.31003453247406365
5,0.3436138787573766,0.10668593933415033
6,0.2178144553242504,0.0857179958248219
7,0.2300964950004652,0.07992773267164129
8,0.17691366475791664,0.07965507488552595
9,0.20546894652313105,0.10046282306725267
10,0.23205761003671055,0.07836479041829725
11,0.2342687662207053,0.09370583679913633
12,0.2882984217025175,0.0947500730583358
13,0.1990005973990803,0.08880835000833978
14,0.2303663081104003,0.10051501322790116
15,0.25654667806064635,0.08030853277266181
16,0.2462156420301317,0.10634948888042224


==> results/major-rev/number_fail_avp.txt <==
[NSGA-II-D | L] avg failure count: 131.8 (6.59 %)
[NSGA-II-D | L] counts: [190, 74, 132, 136, 137, 81, 164, 130, 154, 120]

[NSGA-II-D | M] avg failure count: 61.8 (3.09 %)
[NSGA-II-D | M] counts: [83, 40, 76, 69, 73, 39, 77, 49, 48, 64]

[NSGA-II-D | S] avg failure count: 46.8 (2.34 %)
[NSGA-II-D | S] counts: [42, 37, 67, 53, 69, 32, 52, 36, 39, 41]

[RS | L] avg failure count: 73.2 (3.66 %)
[RS | L] counts: [60, 78, 89, 65, 79, 77, 70, 75, 77, 62]

[RS | M] avg failure count: 10.2 (0.51 %)
[RS | M] counts: [11, 7, 13, 11, 10, 17, 11, 8, 7, 7]

[RS | S] avg failure count: 6.5 (0.33 %)
[RS | S] counts: [8, 5, 10, 7, 7, 12, 5, 5, 5, 1]

[MOPSO | L] avg failure count: 48.0 (2.40 %)
[MOPSO | L] counts: [48, 52, 59, 57, 44, 48, 35, 36, 41, 60]

[MOPSO | M] avg failure count: 6.1 (0.30 %)
[MOPSO | M] counts: [3, 7, 10, 8, 8, 3, 6, 4, 5, 7]

[MOPSO | S] avg failure count: 3.7 (0.18 %)
[MOPSO | S] counts: [3, 4, 4, 5, 7, 2, 5, 1, 2, 4]


[NSGA-II | L] avg failure count: 196.9 (9.85 %)
[NSGA-II | L] counts: [200, 180, 174, 208, 261, 217, 219, 192, 139, 179]

[NSGA-II | M] avg failure count: 104.0 (5.20 %)
[NSGA-II | M] counts: [117, 83, 102, 154, 122, 136, 23, 140, 78, 85]

[NSGA-II | S] avg failure count: 82.5 (4.12 %)
[NSGA-II | S] counts: [104, 79, 73, 122, 89, 111, 0, 106, 66, 75]
